Lessons learned while developing the Serenity-S1 ATCA card

The Serenity-S1 is a Xilinx Virtex Ultrascale+ based Advanced Telecommunications Computing Architecture (ATCA) processing blade that has been optimised for production. It incorporates many developments from the Serenity-A and Serenity-Z prototype cards and, where possible, adopts solutions being used across CERN. It also uses many new parts because commonly used parts have disappeared from the market during the semiconductor crisis, with only some returning. Improvements to simplify manufacture, the performance of new components, some of the more difficult aspects of procurement, the performance of production-grade Samtec 25\,Gb/s optical firefly parts, and issues with the rack cooling infrastructure are discussed.

==> ldos.csv <==
A,B
1,-53.8174057007
,
1.0034632683,-53.8054656982
,
1.0069385767,-53.8162689209
,
1.0104259253,-53.8270683289
,
1.0139254332,-53.8378715515
,
1.0174369812,-53.8513412476
,
1.0209606886,-53.9130172729
,
1.0244965553,-53.9746932983
,
1.0280447006,-54.0363693237
,
1.0316051245,-54.0980491638
,
1.0351779461,-54.1723861694
,
1.0387630463,-54.2563514709
,
1.0423606634,-54.3403205872
,
1.0459706783,-54.4242858887
,
1.0495932102,-54.5067596436
,
1.0532282591,-54.5809135437
,
1.0568759441,-54.6550674438
,
1.0605362654,-54.7292251587
,
1.0642092228,-54.8033790588
,
1.0678949356,-54.8676338196
,
1.0715934038,-54.9294509888
,
1.0753046274,-54.991268158
,
1.0790288448,-55.0530891418
,
1.0827658176,-55.1253051758
,
1.0865157843,-55.2072257996
,
1.0902787447,-55.2891464233
,
1.0940546989,-55.3710632324
,
1.0978437662,-55.4687461853
,
1.1016459465,-55.60414505
,
1.105461359,-55.7395477295
,
1.1092898846,-55.8749465942
,
1.1131316423,-56.017326355
,
1.1169868708,-56.2052307129
,
1.1208553314,-56.3931274414
,
1.1247371435,-56.5810241699
,
1.1286325455,-56.76902771
,
1.1325412989,-56.9602775574
,
1.1364636421,-57.1515274048
,
1.1403995752,-57.3427772522
,
1.1443492174,-57.534034729
,
1.1483124495,-57.6607589722
,
1.1522893906,-57.7864952087
,
1.15628016,-57.9122314453
,
1.1602846384,-58.0379638672
,
1.1643031836,-58.0836601257
,
1.1683354378,-58.1289749146
,
1.1723817587,-58.1742858887
,
1.1764421463,-58.2182884216
,
1.1805164814,-58.2417182922
,
1.1846050024,-58.2651481628
,
1.1887077093,-58.2885742188
,
1.1928246021,-58.319568634
,
1.1969556808,-58.3856086731
,
1.2011011839,-58.4516487122
,
1.2052608728,-58.5176887512
,
1.2094351053,-58.606136322
,
1.2136237621,-58.7368545532
,
1.2178269625,-58.8675765991
,
1.2220447063,-58.9982948303
,
1.2262769938,-59.1523513794
,
1.2305239439,-59.324344635
,
1.234785676,-59.4963378906
,
1.2390621901,-59.6683349609
,
1.2433534861,-59.8304824829
,
1.247659564,-59.9906616211
,
1.2519805431,-60.150844574
,
1.2563166618,-60.3014984131
,
1.2606676817,-60.3975486755
,
1.2650337219,-60.493598938
,
1.2694149017,-60.5896453857
,
1.2738113403,-60.6437721252
,
1.2782229185,-60.6576766968
,
1.2826498747,-60.6715812683
,
1.2870920897,-60.6854820251
,
1.2915496826,-60.6433677673
,
1.2960226536,-60.5961990356
,
1.300511241,-60.5490264893
,
1.3050153255,-60.4918823242
,
1.3095350266,-60.4176177979
,
1.314070344,-60.3433570862
,
1.318621397,-60.2690963745
,
1.3231881857,-60.1906738281
,
1.3277708292,-60.1115837097
,
1.3323693275,-60.032497406
,
1.3369836807,-59.9545478821
,
1.3416141272,-59.8783111572
,
1.3462605476,-59.8020744324
,
1.3509230614,-59.7258377075
,
1.3556017876,-59.6593933105
,
1.360296607,-59.5932006836
,
1.3650077581,-59.5270080566
,
1.3697352409,-59.4769363403
,
1.3744791746,-59.4379653931
,
1.3792393208,-59.3989944458
,
1.3840161562,-59.3712692261
,
1.3888094425,-59.3775482178
,
1.3936192989,-59.3838310242
,
1.3984458447,-59.3901100159
,
1.4032890797,-59.4370880127
,
1.4081491232,-59.486530304
,
1.4130259752,-59.5359725952
,
1.417919755,-59.5915107727
,
1.4228304625,-59.6499938965
,
1.4277582169,-59.7084732056
,
1.432702899,-59.7488899231
,
1.4376648664,-59.766582489
,
1.4426438808,-59.7842750549
,
1.4476402998,-59.7860870361
,
1.4526538849,-59.7394218445
,
1.4576849937,-59.6927566528
,
1.4627333879,-59.6424713135
,
1.4677993059,-59.5534973145
,
1.4728827477,-59.4645271301
,
1.4779838324,-59.3755531311
,
1.48310256,-59.284122467
,
1.4882389307,-59.1925849915
,
1.4933931828,-59.1010475159
,
1.4985653162,-59.0329627991
,
1.503755331,-58.968536377
,
1.5089633465,-58.9041099548
,
1.5141893625,-58.8780708313
,
1.5194333792,-58.8613739014
,
1.5246957541,-58.8446731567
,
1.5299762487,-58.8821411133
,
1.5352749825,-58.9352760315
,
1.5405921936,-58.9884147644
,
1.545927763,-59.1142501831
,
1.5512818098,-59.2607917786
,
1.5566543341,-59.4073295593
,
1.5620455742,-59.6405334473
,
1.567455411,-59.8938369751
,
1.5728839636,-60.1471405029
,
1.5783313513,-60.4832572937
,
1.5837976933,-60.8311920166
,
1.5892828703,-61.1791191101
,
1.5947870016,-61.5712547302
,
1.6003103256,-61.9648513794
,
1.6058527231,-62.35521698
,
1.6114143133,-62.7130699158
,
1.6169950962,-63.0709152222
,
1.6225953102,-63.4003219604
,
1.6282148361,-63.6399421692
,
1.6338539124,-63.8795623779
,
1.6395124197,-64.0525970459
,
1.6451905966,-64.1331787109
,
1.650888443,-64.213760376
,
1.6566059589,-64.2084503174
,
1.6623432636,-64.1514129639
,
1.6681005955,-64.0943756104
,
1.6738777161,-63.9756584167
,
1.6796748638,-63.8465843201
,
1.6854921579,-63.7163887024
,
1.6913294792,-63.5775337219
,
1.6971870661,-63.4386787415
,
1.7030650377,-63.3048210144
,
1.708963275,-63.1785087585
,
1.714881897,-63.052192688
,
1.7208211422,-62.9248504639
,
1.7267808914,-62.797088623
,
1.7327612638,-62.6684799194
,
1.7387623787,-62.5206413269
,
1.7447843552,-62.3728027344
,
1.7508270741,-62.2166252136
,
1.7568907738,-62.0479698181
,
1.7629753351,-61.879322052
,
1.7690811157,-61.7024497986
,
1.7752079964,-61.5233001709
,
1.7813560963,-61.3438720703
,
1.7875255346,-61.1632194519
,
1.7937163115,-60.9825668335
,
1.799928546,-60.8092651367
,
1.8061622381,-60.6405105591
,
1.8124175072,-60.4745330811
,
1.8186944723,-60.3456611633
,
1.8249932528,-60.2167892456
,
1.8313137293,-60.1286888123
,
1.8376561403,-60.0748291016
,
1.8440206051,-60.0247039795
,
1.8504070044,-60.0660018921
,
1.8568155766,-60.1072998047
,
1.8632462025,-60.1935844421
,
1.8696992397,-60.3157272339
,
1.8761746883,-60.4408378601
,
1.8826724291,-60.5942420959
,
1.8891928196,-60.7476539612
,
1.8957357407,-60.8879165649
,
1.9023011923,-61.0212211609
,
1.9088895321,-61.1491928101
,
1.9155006409,-61.2596664429
,
1.9221346378,-61.3701400757
,
1.928791523,-61.5018043518
,
1.9354715347,-61.6377182007
,
1.9421746731,-61.8048591614
,
1.9489010572,-62.0097579956
,
1.9556506872,-62.2198905945
,
1.9624238014,-62.4819984436
,
1.9692202806,-62.744102478
,
1.9760403633,-62.9938926697
,
1.9828839302,-63.2395629883
,
1.989751339,-63.4411773682
,
1.9966424704,-63.5834770203
,
2.0035574436,-63.7092247009
,
2.0104963779,-63.7153205872
,
2.0174593925,-63.7214164734
,
2.0244464874,-63.6323623657
,
2.031457901,-63.5245056152
,
2.0384933949,-63.3714294434
,
2.0455532074,-63.1837425232
,
2.0526378155,-62.9844055176
,
2.0597467422,-62.7598266602
,
2.0668802261,-62.5376930237
,
2.0740385056,-62.3429908752
,
2.0812215805,-62.1482887268
,
2.088429451,-62.0462226868
,
2.0956623554,-61.9585342407
,
2.1029202938,-61.9839897156
,
2.1102032661,-62.0661735535
,
2.1175117493,-62.2480926514
,
2.1248455048,-62.5367202759
,
2.1322045326,-62.8921127319
,
2.1395888329,-63.3916969299
,
2.1469991207,-63.9191207886
,
2.1544346809,-64.5862731934
,
2.1618962288,-65.2548446655
,
2.1693835258,-65.966217041
,
2.1768968105,-66.6775970459
,
2.1844360828,-67.2448730469
,
2.1920015812,-67.798324585
,
2.1995930672,-68.1092834473
,
2.2072110176,-68.3629302979
,
2.2148551941,-68.4382553101
,
2.2225260735,-68.4443817139
,
2.2302234173,-68.3613815308
,
2.2379472256,-68.2297668457
,
2.2456979752,-68.0262908936
,
2.253475666,-67.7725296021
,
2.2612800598,-67.4401245117
,
2.2691116333,-67.0418701172
,
2.2769701481,-66.6000976563
,
2.284856081,-66.1172332764
,
2.2927691936,-65.6580276489
,
2.3007099628,-65.2225570679
,
2.3086779118,-64.8651046753
,
2.3166735172,-64.5865325928
,
2.3246970177,-64.4085693359
,
2.3327481747,-64.3275680542
,
2.3408272266,-64.3377685547
,
2.3489341736,-64.4272613525
,
2.3570692539,-64.5692749023
,
2.3652327061,-64.7502670288
,
2.3734242916,-64.9240493774
,
2.381644249,-65.0935211182
,
2.3898925781,-65.1842422485
,
2.3981695175,-65.2398300171
,
2.4064753056,-65.1308364868
,
2.4148097038,-64.9725952148
,
2.4231729507,-64.5824890137
,
2.4315650463,-64.1547851563
,
2.4399862289,-63.5409355164
,
2.4484367371,-62.9183158875
,
2.4569165707,-62.2754249573
,
2.4654254913,-61.6577339172
,
2.4739642143,-61.1362113953
,
2.4825322628,-60.6826972961
,
2.4911301136,-60.3569335938
,
2.4997575283,-60.143825531
,
2.5084149837,-60.0437698364
,
2.5171024799,-60.1032371521
,
2.5258200169,-60.2439155579
,
2.5345678329,-60.5991516113
,
2.5433456898,-61.0025100708
,
2.5521540642,-61.6694526672
,
2.5609929562,-62.3936843872
,
2.5698626041,-63.318447113
,
2.5787627697,-64.3073730469
,
2.5876939297,-65.3809738159
,
2.5966558456,-66.3482284546
,
2.6056489944,-67.2585525513
,
2.6146731377,-67.6865692139
,
2.6237285137,-67.9877700806
,
2.632815361,-67.8474578857
,
2.6419336796,-67.6502914429
,
2.6510834694,-67.3589019775
,
2.6602649689,-67.1087799072
,
2.6694786549,-66.881942749
,
2.6787238121,-66.7785720825
,
2.6880011559,-66.7202301025
,
2.6973104477,-66.7981719971
,
2.7066521645,-66.9736022949
,
2.7160260677,-67.250793457
,
2.7254326344,-67.6794967651
,
2.7348716259,-68.1536102295
,
2.7443432808,-68.6767196655
,
2.7538478374,-69.0739135742
,
2.7633852959,-69.3039169312
,
2.7729558945,-69.0862121582
,
2.7825593948,-68.6892776489
,
2.7921962738,-67.9531860352
,
2.8018665314,-67.2266387939
,
2.811570406,-66.5114212036
,
2.8213076591,-65.9873962402
,
2.8310787678,-65.5606460571
,
2.8408837318,-65.369682312
,
2.8507225513,-65.3344726563
,
2.8605954647,-65.4176330566
,
2.8705027103,-65.7052230835
,
2.8804440498,-66.0446243286
,
2.89041996,-66.4616012573
,
2.9004304409,-66.896446228
,
2.9104754925,-67.3312759399
,
2.9205553532,-67.739692688
,
2.9306702614,-68.1150894165
,
2.9408199787,-68.4644165039
,
2.951004982,-68.6924514771
,
2.9612252712,-68.7953643799
,
2.9714810848,-68.7586593628
,
2.9817721844,-68.42237854
,
2.9920992851,-67.988243103
,
3.0024619102,-67.435546875
,
3.0128602982,-66.8963851929
,
3.0232946873,-66.4124145508
,
3.033765316,-66.0412826538
,
3.0442721844,-65.8659362793
,
3.0548155308,-65.8187026978
,
3.0653953552,-65.965675354
,
3.0760118961,-66.3129959106
,
3.0866649151,-66.765045166
,
3.0973551273,-67.3395233154
,
3.1080822945,-67.9239196777
,
3.1188464165,-68.4454727173
,
3.1296479702,-68.8319702148
,
3.1404869556,-68.9204483032
,
3.1513633728,-68.8354415894
,
3.1622776985,-68.5583343506
,
3.1732296944,-68.1580276489
,
3.1842195988,-67.7801895142
,
3.1952474117,-67.4439163208
,
3.2063136101,-67.2965240479
,
3.2174181938,-67.297996521
,
3.2285611629,-67.434387207
,
3.2397425175,-67.7460327148
,
3.2509627342,-68.1189346313
,
3.2622220516,-68.460609436
,
3.2735199928,-68.7030639648
,
3.2848572731,-68.6003646851
,
3.2962338924,-68.2792358398
,
3.3076496124,-67.770149231
,
3.3191051483,-67.1504058838
,
3.3306002617,-66.6251602173
,
3.342135191,-66.2389221191
,
3.3537099361,-66.0357894897
,
3.3653249741,-66.206817627
,
3.3769800663,-66.6290740967
,
3.3886756897,-67.2861633301
,
3.4004118443,-68.1821289063
,
3.41218853,-69.1265335083
,
3.4240059853,-69.8049240112
,
3.4358644485,-70.0974884033
,
3.4477639198,-69.770652771
,
3.4597046375,-69.0462799072
,
3.4716866016,-68.2774581909
,
3.483710289,-67.5673751831
,
3.4957754612,-67.0338516235
,
3.5078823566,-66.7645492554
,
3.5200312138,-66.6819229126
,
3.532222271,-66.7643203735
,
3.5444555283,-66.9846496582
,
3.5567314625,-67.3022155762
,
3.5690495968,-67.6325531006
,
3.581410408,-67.9616699219
,
3.5938138962,-68.2780685425
,
3.6062602997,-68.5712738037
,
3.6187500954,-68.8321990967
,
3.6312828064,-69.0794372559
,
3.643859148,-69.3469085693
,
3.6564791203,-69.6828079224
,
3.6691424847,-70.2227325439
,
3.6818499565,-71.0137710571
,
3.6946012974,-72.0279159546
,
3.7073969841,-73.1842269897
,
3.7202367783,-74.3310165405
,
3.7331211567,-75.0042114258
,
3.7460501194,-74.9219360352
,
3.7590239048,-74.3053131104
,
3.7720425129,-73.3625335693
,
3.7851064205,-72.2995529175
,
3.7982153893,-71.2508926392
,
3.8113698959,-70.2979812622
,
3.8245697021,-69.4533462524
,
3.8378155231,-68.7268753052
,
3.8511071205,-68.1214981079
,
3.8644447327,-67.6363983154
,
3.8778283596,-67.2778549194
,
3.8912587166,-67.0916671753
,
3.9047353268,-67.0963592529
,
3.918258667,-67.3321456909
,
3.9318287373,-67.8226928711
,
3.9454460144,-68.5530700684
,
3.95911026,-69.4401855469
,
3.9728219509,-70.2491531372
,
3.9865810871,-70.554473877
,
4.0003876686,-70.3464431763
,
4.0142426491,-69.8858032227
,
4.0281448364,-69.4568405151
,
4.0420956612,-69.2608337402
,
4.0560946465,-69.3761138916
,
4.0701422691,-69.7754669189
,
4.0842385292,-70.3237609863
,
4.0983834267,-70.7166137695
,
4.1125774384,-70.7674865723
,
4.1268205643,-70.5570449829
,
4.1411132813,-70.3031845093
,
4.1554551125,-70.1961364746
,
4.1698470116,-70.3011779785
,
4.1842885017,-70.5341567993
,
4.1987800598,-70.7001190186
,
4.2133216858,-70.6024475098
,
4.2279138565,-70.2239303589
,
4.2425560951,-69.7921218872
,
4.2572493553,-69.559211731
,
4.2719936371,-69.6535568237
,
4.2867889404,-70.1231002808
,
4.3016357422,-70.9544448853
,
4.3165335655,-72.0845489502
,
4.3314828873,-73.4075088501
,
4.3464841843,-74.7719955444
,
4.3615374565,-75.9629135132
,
4.376642704,-76.7082748413
,
4.3918004036,-76.8005447388
,
4.4070110321,-76.2817687988
,
4.4222736359,-75.4384841919
,
4.4375896454,-74.569442749
,
4.452958107,-73.8541183472
,
4.468380928,-73.377243042
,
4.4838562012,-73.1757965088
,
4.4993853569,-73.2568054199
,
4.5149679184,-73.5785827637
,
4.5306048393,-73.9896392822
,
4.5462956429,-74.1742706299
,
4.5620408058,-73.8101196289
,
4.5778408051,-72.9498825073
,
4.5936951637,-71.9901275635
,
4.6096048355,-71.2851867676
,
4.6255693436,-70.9956665039
,
4.6415891647,-71.1771240234
,
4.657664299,-71.8048095703
,
4.6737952232,-72.7775878906
,
4.6899819374,-73.8676452637
,
4.7062249184,-74.6907653809
,
4.7225241661,-74.9106750488
,
4.7388796806,-74.6076049805
,
4.7552919388,-74.1763305664
,
4.7717609406,-73.9334945679
,
4.7882871628,-73.995803833
,
4.8048706055,-74.3296051025
,
4.8215112686,-74.8118743896
,
4.8382096291,-75.2947311401
,
4.8549661636,-75.6717605591
,
4.8717803955,-75.952545166
,
4.8886528015,-76.0017929077
,
4.9055838585,-75.9544448853
,
4.9225735664,-75.8771743774
,
4.9396219254,-75.7094116211
,
4.9567294121,-75.3374481201
,
4.9738960266,-74.7325057983
,
4.9911222458,-74.0541381836
,
5.0084080696,-73.5597381592
,
5.0257534981,-73.4576644897
,
5.0431594849,-73.8464355469
,
5.0606255531,-74.6894302368
,
5.0781521797,-76.1311340332
,
5.0957393646,-76.7178726196
,
5.1133875847,-76.4285736084
,
5.1310968399,-76.1192626953
,
5.1488671303,-76.0226745605
,
5.1666994095,-76.136428833
,
5.1845936775,-76.335105896
,
5.2025494576,-76.4759140015
,
5.2205672264,-76.4450378418
,
5.2386479378,-76.3222579956
,
5.2567911148,-76.3247756958
,
5.2749967575,-76.4074935913
,
5.2932658195,-76.4803085327
,
5.3115983009,-76.4620742798
,
5.3299937248,-76.4016342163
,
5.3484535217,-76.6166687012
,
5.366976738,-77.376953125
,
5.3855643272,-78.1409912109
,
5.4042162895,-78.8794708252
,
5.4229326248,-79.4446716309
,
5.44171381,-79.783821106
,
5.4605603218,-79.69972229
,
5.4794721603,-78.946975708
,
5.4984493256,-78.2087097168
,
5.5174922943,-77.5420455933
,
5.5366010666,-77.0458831787
,
5.5557761192,-76.6551895142
,
5.5750174522,-76.5505447388
,
5.5943255424,-76.5988006592
,
5.6137003899,-76.671546936
,
5.6331429482,-76.8244476318
,
5.6526522636,-77.1502990723
,
5.67222929,-77.4966278076
,
5.6918740273,-77.8075256348
,
5.7115869522,-77.9675750732
,
5.7313680649,-78.1108779907
,
5.7512173653,-78.5637893677
,
5.771135807,-79.0630722046
,
5.7911229134,-79.3886795044
,
5.8111796379,-79.0354003906
,
5.8313055038,-78.2739486694
,
5.851500988,-77.8893890381
,
5.8717665672,-77.7408981323
,
5.8921022415,-77.9328536987
,
5.9125084877,-78.0995864868
,
5.9329853058,-78.0605697632
,
5.9535331726,-77.449546814
,
5.9741520882,-76.7873687744
,
5.9948425293,-76.6840515137
,
6.015604496,-77.2774200439
,
6.0364384651,-78.4725418091
,
6.0573449135,-79.4021606445
,
6.0783233643,-80.7016372681
,
6.0993742943,-81.8965148926
,
6.1204986572,-82.3507843018
,
6.1416954994,-82.0032119751
,
6.1629662514,-80.8902740479
,
6.1843104362,-79.9934921265
,
6.2057290077,-78.9387893677
,
6.227221489,-78.4453048706
,
6.2487878799,-78.5325546265
,
6.2704296112,-79.2129669189
,
6.2921462059,-80.2572631836
,
6.313937664,-80.8759384155
,
6.3358049393,-81.0237731934
,
6.3577480316,-80.4048080444
,
6.3797669411,-79.7177124023
,
6.4018621445,-79.5504302979
,
6.4240336418,-79.8268127441
,
6.4462819099,-80.5354385376
,
6.4686074257,-81.2788467407
,
6.4910101891,-81.998085022
,
6.5134906769,-82.8909835815
,
6.5360488892,-83.6221847534
,
6.5586853027,-84.6841430664
,
6.5814003944,-85.1382751465
,
6.6041936874,-84.0623016357
,
6.6270661354,-82.4157791138
,
6.6500177383,-80.879776001
,
6.6730489731,-79.7746429443
,
6.6961598396,-79.2384262085
,
6.7193508148,-79.2568969727
,
6.7426218987,-79.5818862915
,
6.7659740448,-80.1420135498
,
6.7894062996,-80.4960632324
,
6.8129205704,-80.8021850586
,
6.8365159035,-81.3860549927
,
6.8601927757,-81.9403305054
,
6.883951664,-81.7959213257
,
6.907793045,-80.9165267944
,
6.9317169189,-80.2056427002
,
6.9557237625,-80.0729522705
,
6.9798135757,-80.3135986328
,
7.0039868355,-80.8124084473
,
7.0282440186,-81.5698852539
,
7.0525846481,-82.5898132324
,
7.0770101547,-83.472366333
,
7.1015210152,-83.1449432373
,
7.126115799,-82.014213562
,
7.1507959366,-80.9100875854
,
7.1755614281,-80.4135360718
,
7.2004127502,-80.6287384033
,
7.2253499031,-81.6127929688
,
7.2503733635,-82.8497543335
,
7.2754840851,-83.3604354858
,
7.3006811142,-82.9294662476
,
7.3259658813,-82.6269302368
,
7.3513379097,-82.8082122803
,
7.3767981529,-83.1091156006
,
7.4023461342,-82.8647994995
,
7.4279828072,-81.6652374268
,
7.4537081718,-80.5951538086
,
7.4795227051,-79.8224029541
,
7.5054268837,-79.5780334473
,
7.5314202309,-79.7640762329
,
7.5575041771,-79.5367431641
,
7.5836782455,-78.850944519
,
7.6099429131,-78.3714675903
,
7.6362986565,-78.859703064
,
7.6627454758,-79.8870162964
,
7.6892838478,-80.4303741455
,
7.7159142494,-80.2694854736
,
7.7426371574,-80.4189910889
,
7.769452095,-81.0823898315
,
7.7963600159,-81.9609146118
,
7.8233613968,-83.0087738037
,
7.8504562378,-84.375
,
7.8776450157,-85.7017974854
,
7.9049277306,-85.6012573242
,
7.9323048592,-84.5094833374
,
7.9597768784,-83.5419006348
,
7.987344265,-82.6558685303
,
8.015007019,-82.301399231
,
8.0427656174,-82.4128952026
,
8.0706205368,-82.5108261108
,
8.0985708237,-82.4936141968
,
8.126619339,-83.047492981
,
8.1547641754,-83.6672821045
,
8.1830062866,-83.496963501
,
8.2113466263,-82.2324066162
,
8.2397851944,-81.2284851074
,
8.2683229446,-81.5472335815
,
8.2969579697,-82.3857879639
,
8.3256931305,-82.4187240601
,
8.3545274734,-81.4353179932
,
8.3834619522,-81.1023635864
,
8.4124965668,-81.2729797363
,
8.4416322708,-80.8562469482
,
8.4708681107,-80.3898010254
,
8.50020504,-80.3718261719
,
8.5296440125,-80.8400726318
,
8.5591850281,-80.6383056641
,
8.5888280869,-79.7510375977
,
8.6185741425,-79.5720672607
,
8.6484231949,-80.4644088745
,
8.6783752441,-81.510093689
,
8.7084312439,-82.2933502197
,
8.7385911942,-82.7861480713
,
8.7688560486,-83.1068344116
,
8.7992248535,-82.751449585
,
8.8296995163,-81.5705337524
,
8.8602790833,-80.9630966187
,
8.8909654617,-81.4374008179
,
8.9217586517,-82.2545547485
,
8.9526576996,-82.5913772583
,
8.983663559,-83.2133102417
,
9.0147771835,-84.6295089722
,
9.0459976196,-84.9723815918
,
9.0773267746,-83.4710769653
,
9.1087646484,-82.4769592285
,
9.1403112411,-82.9996795654
,
9.1719665527,-84.7193603516
,
9.2037324905,-85.7164001465
,
9.2356081009,-85.3567733765
,
9.2675933838,-84.3506240845
,
9.2996902466,-82.4952468872
,
9.3318977356,-80.9895095825
,
9.3642177582,-80.6379089355
,
9.396648407,-81.0527572632
,
9.429192543,-81.426940918
,
9.461848259,-81.247253418
,
9.4946174622,-80.2835464478
,
9.5275011063,-79.5150756836
,
9.5604972839,-79.7563018799
,
9.5936088562,-80.6462936401
,
9.6268339157,-81.6252059937
,
9.6601753235,-82.6832809448
,
9.6936311722,-82.9505691528
,
9.7272033691,-81.9659423828
,
9.7608919144,-81.7969894409
,
9.7946968079,-82.6598205566
,
9.8286190033,-84.0410690308
,
9.8626585007,-85.1863250732
,
9.8968162537,-84.9322357178
,
9.9310922623,-83.4209442139
,
9.9654865265,-82.1163864136
,
10,-82.4551544189
,
10.0346345901,-82.1788635254
,
10.0693864822,-81.9052581787
,
10.1042613983,-81.6328125
,
10.1392536163,-81.4551010132
,
10.1743707657,-81.3017196655
,
10.2096061707,-81.3233566284
,
10.2449674606,-81.392539978
,
10.2804470062,-81.6040878296
,
10.3160533905,-81.8693618774
,
10.3517789841,-82.197807312
,
10.38763237,-82.5270462036
,
10.4236068726,-82.8565979004
,
10.4597082138,-83.1133041382
,
10.4959316254,-83.3521270752
,
10.532283783,-83.5312652588
,
10.5687589645,-83.7085342407
,
10.6053638458,-83.88306427
,
10.6420917511,-84.071723938
,
10.6789503098,-84.2674560547
,
10.7159337997,-84.4058609009
,
10.7530479431,-84.5006713867
,
10.7902870178,-84.4568557739
,
10.8276586533,-84.3365402222
,
10.8651571274,-84.1448745728
,
10.9027881622,-83.9676971436
,
10.9405460358,-83.8105392456
,
10.9784383774,-83.7619094849
,
11.0164585114,-83.7598419189
,
11.0546140671,-83.8129653931
,
11.0928983688,-83.8789291382
,
11.1313180923,-83.9450454712
,
11.1698675156,-83.989944458
,
11.2085533142,-84.033416748
,
11.2473707199,-84.075378418
,
11.2863254547,-84.1212539673
,
11.3254127502,-84.1597518921
,
11.3646373749,-84.1689758301
,
11.4039955139,-84.1290283203
,
11.4434919357,-84.0557861328
,
11.4831228256,-83.8983306885
,
11.5228948593,-83.7183761597
,
11.5628004074,-83.504234314
,
11.6028470993,-83.2779846191
,
11.6430301666,-83.0537948608
,
11.6833553314,-82.8501663208
,
11.7238168716,-82.6855010986
,
11.764421463,-82.5492324829
,
11.8051643372,-82.4959335327
,
11.8460512161,-82.4942474365
,
11.8870754242,-82.5440368652
,
11.9282464981,-82.6885604858
,
11.9695558548,-82.864440918
,
12.0110120773,-83.0787124634
,
12.05260849,-83.2909317017
,
12.0943517685,-83.4801025391
,
12.1362361908,-83.6263122559
,
12.17827034,-83.7176437378
,
12.2204456329,-83.8014984131
,
12.2627706528,-83.8937988281
,
12.3052387238,-84.070854187
,
12.3478574753,-84.3033447266
,
12.3906202316,-84.6126022339
,
12.4335346222,-84.9174575806
,
12.4765939713,-85.1620483398
,
12.5198059082,-85.2982254028
,
12.563164711,-85.2653961182
,
12.6066761017,-85.1884536743
,
12.6503391266,-85.0815200806
,
12.6941490173,-85.0621261597
,
12.7381153107,-85.1142272949
,
12.7822294235,-85.2362136841
,
12.826499939,-85.4240188599
,
12.8709201813,-85.5772781372
,
12.9154977798,-85.6785049438
,
12.9602270126,-85.6550445557
,
13.0051136017,-85.5201339722
,
13.0501527786,-85.3469848633
,
13.0953512192,-85.161315918
,
13.1407032013,-85.0769882202
,
13.1862154007,-85.0789337158
,
13.2318820953,-85.1592636108
,
13.2777099609,-85.309211731
,
13.3236923218,-85.4309921265
,
13.3698387146,-85.5031509399
,
13.4161405563,-85.5110168457
,
13.4626073837,-85.4637908936
,
13.5092306137,-85.4448013306
,
13.5560188293,-85.4688873291
,
13.6029663086,-85.5604705811
,
13.6500797272,-85.7244644165
,
13.6973524094,-85.9093475342
,
13.7447919846,-86.1037216187
,
13.7923927307,-86.2927703857
,
13.8401622772,-86.4480133057
,
13.8880929947,-86.5459976196
,
13.9361934662,-86.5717544556
,
13.984457016,-86.5016937256
,
14.0328922272,-86.3662567139
,
14.0814905167,-86.2605361938
,
14.1302604675,-86.2160415649
,
14.1791963577,-86.2605133057
,
14.2283058167,-86.4125518799
,
14.2775802612,-86.5975418091
,
14.3270301819,-86.7939071655
,
14.3766469955,-86.9867858887
,
14.426440239,-87.1666259766
,
14.476401329,-87.3017196655
,
14.5265398026,-87.3373641968
,
14.5768480301,-87.231010437
,
14.6273345947,-86.9543914795
,
14.6779909134,-86.5281906128
,
14.7288274765,-86.1159667969
,
14.7798366547,-85.7807540894
,
14.8310260773,-85.5400085449
,
14.8823881149,-85.3876037598
,
14.9339323044,-85.3043212891
,
14.9856519699,-85.2910003662
,
15.0375537872,-85.380279541
,
15.0896310806,-85.5987243652
,
15.1418933868,-85.9456253052
,
15.1943330765,-86.3726272583
,
15.2469577789,-86.6501846313
,
15.2997608185,-86.6289291382
,
15.3527507782,-86.3439712524
,
15.4059200287,-85.911781311
,
15.459277153,-85.4847946167
,
15.5128154755,-85.1902923584
,
15.5665435791,-85.1217498779
,
15.6204538345,-85.2175979614
,
15.6745538712,-85.4347991943
,
15.7288379669,-85.7278900146
,
15.7833137512,-86.0556793213
,
15.8379745483,-86.3857498169
,
15.8928289413,-86.6936721802
,
15.9478731155,-86.9571990967
,
16.0031032562,-87.1620101929
,
16.0585289001,-87.2798538208
,
16.1141433716,-87.302116394
,
16.1699523926,-87.2601165771
,
16.2259521484,-87.205657959
,
16.2821502686,-87.1505889893
,
16.3385391235,-86.9771728516
,
16.3951263428,-86.4846191406
,
16.4519062042,-85.8178024292
,
16.5088863373,-85.2459487915
,
16.5660591125,-84.9742965698
,
16.6234340668,-85.0800170898
,
16.6810054779,-85.5022888184
,
16.738779068,-86.0652770996
,
16.7967472076,-86.5407943726
,
16.8549232483,-86.7654495239
,
16.9132938385,-86.751373291
,
16.9718723297,-86.6203079224
,
17.0306491852,-86.4550704956
,
17.0896339417,-86.2753601074
,
17.1488189697,-86.1169662476
,
17.2082138062,-86.0246582031
,
17.2678089142,-86.0036697388
,
17.3276138306,-86.0045013428
,
17.3876228333,-85.9657516479
,
17.4478435516,-85.8682479858
,
17.5082683563,-85.7374649048
,
17.5689086914,-85.5975418091
,
17.6297531128,-85.4473495483
,
17.6908130646,-85.296836853
,
17.75207901,-85.2089691162
,
17.8135623932,-85.271774292
,
17.8752536774,-85.5150756836
,
17.9371643066,-85.8568649292
,
17.9992828369,-86.1505584717
,
18.0616226196,-86.3330535889
,
18.124174118,-86.501625061
,
18.1869468689,-86.7830886841
,
18.2499313354,-87.1574707031
,
18.3131389618,-87.4026031494
,
18.3765602112,-87.251739502
,
18.4402065277,-86.7489013672
,
18.5040683746,-86.1694335938
,
18.568157196,-85.8300094604
,
18.6324615479,-85.8041305542
,
18.6969947815,-85.9747848511
,
18.7617454529,-86.1593933105
,
18.8267250061,-86.2573394775
,
18.8919258118,-86.2919845581
,
18.9573574066,-86.3234024048
,
19.0230102539,-86.3738021851
,
19.0888957977,-86.4320297241
,
19.155002594,-86.4854812622
,
19.2213459015,-86.5130004883
,
19.2879123688,-86.4518890381
,
19.3547153473,-86.2456665039
,
19.4217453003,-85.8969726563
,
19.4890098572,-85.9711914063
,
19.5565052032,-86.3817672729
,
19.6242370605,-86.8219223022
,
19.692199707,-86.9950714111
,
19.7604026794,-86.8133392334
,
19.828836441,-86.4287643433
,
19.8975124359,-86.0325927734
,
19.9664268494,-85.7669372559
,
20.0355739594,-85.7329330444
,
20.1049671173,-85.9649658203
,
20.1745929718,-86.3642730713
,
20.2444667816,-86.6807250977
,
20.3145771027,-86.5962371826
,
20.3849372864,-86.350227356
,
20.4555339813,-86.4466247559
,
20.5263805389,-86.802230835
,
20.5974674225,-87.3136138916
,
20.6688041687,-87.8333053589
,
20.7403850555,-88.2458343506
,
20.8122177124,-88.5013275146
,
20.8842945099,-88.5745162964
,
20.9566268921,-88.4822463989
,
21.0292034149,-88.4754638672
,
21.1020374298,-88.5648880005
,
21.1751174927,-88.6813964844
,
21.2484550476,-88.6954421997
,
21.3220424652,-88.4830245972
,
21.3958911896,-87.7258148193
,
21.4699878693,-86.9844818115
,
21.5443496704,-86.7654876709
,
21.6189613342,-86.7673187256
,
21.6938362122,-86.814781189
,
21.7689666748,-86.7413635254
,
21.8443622589,-86.5841674805
,
21.9200134277,-86.7861480713
,
21.9959316254,-87.0997848511
,
22.0721073151,-87.2615585327
,
22.1485538483,-87.1738510132
,
22.2252578735,-86.7791137695
,
22.3022346497,-86.1439971924
,
22.3794708252,-85.5758132935
,
22.4569816589,-85.154045105
,
22.5347537994,-85.2547149658
,
22.6128025055,-86.0367965698
,
22.6911144257,-86.6636123657
,
22.7697048187,-87.077041626
,
22.8485603333,-87.2413787842
,
22.9276943207,-87.2845153809
,
23.0070972443,-87.3418121338
,
23.0867805481,-87.443145752
,
23.1667346954,-87.6420898438
,
23.2469711304,-87.6882858276
,
23.3274803162,-87.4424133301
,
23.4082736969,-86.953086853
,
23.4893398285,-86.1535491943
,
23.5706958771,-85.8004455566
,
23.6523246765,-85.9432067871
,
23.7342433929,-86.2387771606
,
23.8164386749,-86.670135498
,
23.8989257813,-87.1404342651
,
23.9816932678,-87.5922317505
,
24.0647525787,-88.0194244385
,
24.1480922699,-87.6705780029
,
24.2317276001,-87.2239532471
,
24.3156471252,-87.1030883789
,
24.3998641968,-87.5060043335
,
24.4843635559,-87.7376937866
,
24.5691642761,-87.562713623
,
24.654253006,-87.2711868286
,
24.7396411896,-87.3573226929
,
24.8253192902,-88.0272293091
,
24.9113006592,-88.9340209961
,
24.9975719452,-89.3806686401
,
25.0841503143,-89.5230255127
,
25.1710281372,-89.1432800293
,
25.2581996918,-88.7151794434
,
25.3456802368,-88.1893463135
,
25.4334583282,-87.8065109253
,
25.5215454102,-87.4785690308
,
25.6099300385,-87.3872375488
,
25.6986293793,-87.6523590088
,
25.7876281738,-88.4920959473
,
25.8769435883,-89.3331680298
,
25.9665584564,-89.5537872314
,
26.0564937592,-89.5665664673
,
26.1467323303,-89.5334701538
,
26.2372894287,-89.1577529907
,
26.3281536102,-88.5374908447
,
26.4193401337,-87.8771514893
,
26.5108356476,-87.281829834
,
26.6026535034,-86.9424438477
,
26.6947841644,-86.9726486206
,
26.7872409821,-87.3795394897
,
26.8800086975,-87.9013900757
,
26.9731063843,-88.2217330933
,
27.0665187836,-88.4491882324
,
27.1602630615,-88.2583312988
,
27.2543239594,-87.7827911377
,
27.3487186432,-87.4176101685
,
27.4434318542,-87.2826385498
,
27.5384807587,-87.344291687
,
27.633852005,-87.6683654785
,
27.7295608521,-88.2691726685
,
27.825592041,-89.1473007202
,
27.9219646454,-89.7228012085
,
28.0186634064,-89.2481155396
,
28.1157054901,-88.5807571411
,
28.2130756378,-88.5712661743
,
28.3107891083,-89.0524597168
,
28.4088344574,-88.8310012817
,
28.507226944,-88.0385971069
,
28.6059532166,-87.5042877197
,
28.7050285339,-87.8115081787
,
28.8044395447,-88.7734985352
,
28.9042015076,-89.3991470337
,
29.0043029785,-88.9686203003
,
29.104757309,-88.2270126343
,
29.2055530548,-87.9287643433
,
29.3067054749,-87.8921966553
,
29.4081993103,-87.8990478516
,
29.5100536346,-88.0794677734
,
29.6122512817,-88.1659088135
,
29.7148113251,-88.251335144
,
29.8177204132,-88.5995559692
,
29.9209918976,-88.798538208
,
30.0246143341,-88.7414627075
,
30.1286029816,-88.8369369507
,
30.2329425812,-88.877456665
,
30.3376541138,-88.8681335449
,
30.4427185059,-88.814994812
,
30.5481548309,-88.7283096313
,
30.6539497375,-88.6211700439
,
30.7601184845,-88.5070037842
,
30.866645813,-88.3961715698
,
30.9735507965,-88.292175293
,
31.0808181763,-88.1994018555
,
31.1884651184,-88.1250228882
,
31.2964763641,-88.0797195435
,
31.4048690796,-88.0795211792
,
31.5136299133,-88.1498718262
,
31.6227760315,-88.2854003906
,
31.7322998047,-88.4753417969
,
31.8421955109,-88.6944122314
,
31.9524784088,-88.9044799805
,
32.0631370544,-89.0601425171
,
32.1741867065,-89.1192779541
,
32.285610199,-89.0481033325
,
32.3974304199,-88.8813247681
,
32.5096282959,-88.6641235352
,
32.6222229004,-88.435333252
,
32.7351989746,-88.2242660522
,
32.848575592,-88.0479507446
,
32.9623374939,-87.9127349854
,
33.076499939,-87.8182830811
,
33.1910514832,-87.7625579834
,
33.3060073853,-87.7499771118
,
33.4213523865,-87.7848129272
,
33.5371055603,-87.874710083
,
33.6532516479,-88.0269622803
,
33.7698059082,-88.2424850464
,
33.886756897,-88.5104751587
,
34.0041236877,-88.8043365479
,
34.1218833923,-89.0811080933
,
34.2400627136,-89.2886962891
,
34.3586425781,-89.3824157715
,
34.4776420593,-89.3467483521
,
34.5970458984,-89.2079391479
,
34.7168693542,-89.0242462158
,
34.8371009827,-88.8618850708
,
34.9577598572,-88.7673492432
,
35.0788230896,-88.7518386841
,
35.2003173828,-88.8009414673
,
35.3222236633,-88.8821411133
,
35.4445610046,-88.956741333
,
35.5673103333,-88.9932403564
,
35.6904945374,-88.9772415161
,
35.8140983582,-88.9135437012
,
35.9381370544,-88.8201751709
,
36.0625991821,-88.7187805176
,
36.1875,-88.6265411377
,
36.3128242493,-88.5533370972
,
36.4385910034,-88.5041046143
,
36.5647850037,-88.4835586548
,
36.6914253235,-88.4989852905
,
36.8184928894,-88.5946121216
,
36.9460144043,-88.7225646973
,
37.0739631653,-88.885925293
,
37.2023696899,-89.0632858276
,
37.3312072754,-89.2308197021
,
37.4605026245,-89.3710784912
,
37.5902328491,-89.4777984619
,
37.7204246521,-89.5546722412
,
37.85105896,-89.6101608276
,
37.9821548462,-89.6519393921
,
38.1136932373,-89.6825714111
,
38.2456970215,-89.6971282959
,
38.3781509399,-89.6842575073
,
38.5110702515,-89.6319656372
,
38.6444396973,-89.5362472534
,
38.7782859802,-89.4071502686
,
38.9125823975,-89.2681655884
,
39.0473518372,-89.1503143311
,
39.1825790405,-89.0853500366
,
39.3182868958,-89.1004104614
,
39.4544525146,-89.2135696411
,
39.5911026001,-89.429359436
,
39.7282142639,-89.7341842651
,
39.8658103943,-90.2674942017
,
40.0038833618,-90.7325134277
,
40.1424255371,-90.8766937256
,
40.2814559937,-90.8483200073
,
40.4209594727,-90.6656951904
,
40.5609550476,-90.3908309937
,
40.701423645,-90.0990753174
,
40.8423919678,-89.8500442505
,
40.9838371277,-89.6748199463
,
41.1257820129,-89.5777816772
,
41.26820755,-89.5552520752
,
41.4111366272,-89.6164932251
,
41.5545539856,-89.6964492798
,
41.698474884,-89.7968826294
,
41.8428840637,-89.906036377
,
41.9878044128,-90.0074386597
,
42.1332168579,-90.0877227783
,
42.2791442871,-90.1694869995
,
42.4255638123,-90.2453384399
,
42.5725021362,-90.3074417114
,
42.7199363708,-90.3707275391
,
42.8678970337,-90.4159164429
,
43.0163574219,-90.4225387573
,
43.1653404236,-90.3284988403
,
43.31483078,-90.1441955566
,
43.4648475647,-89.9968414307
,
43.6153755188,-89.8715133667
,
43.7664337158,-89.7982025146
,
43.918006897,-89.7943344116
,
44.0701141357,-89.9222564697
,
44.2227363586,-90.1449966431
,
44.3759002686,-90.3230667114
,
44.5295829773,-90.5064544678
,
44.683807373,-90.7800979614
,
44.838558197,-91.0479049683
,
44.993850708,-91.2072601318
,
45.1496734619,-91.3327178955
,
45.3060493469,-91.4035568237
,
45.4629516602,-91.3635482788
,
45.6204109192,-91.1767272949
,
45.7784004211,-90.9763183594
,
45.9369544983,-90.7443466187
,
46.0960426331,-90.3901901245
,
46.2556915283,-90.1025314331
,
46.4158859253,-89.999130249
,
46.5766448975,-89.9859085083
,
46.7379455566,-90.1278305054
,
46.8998222351,-90.3529434204
,
47.0622444153,-90.4801177979
,
47.2252426147,-90.5265884399
,
47.3887901306,-90.4116592407
,
47.5529212952,-90.2559051514
,
47.7176055908,-90.0742492676
,
47.8828735352,-89.8103256226
,
48.0486984253,-89.6112136841
,
48.2151145935,-89.5529556274
,
48.3820915222,-89.6076583862
,
48.549659729,-89.7796173096
,
48.7177963257,-89.9270401001
,
48.8865280151,-90.1106872559
,
49.0558319092,-90.2217102051
,
49.2257347107,-90.2383499146
,
49.3962097168,-90.1586914063
,
49.5672912598,-89.971282959
,
49.7389526367,-89.804359436
,
49.9112205505,-89.6116027832
,
50.084072113,-89.5757064819
,
50.2575378418,-89.6893615723
,
50.431602478,-90.0398101807
,
50.6062545776,-90.4995346069
,
50.7815284729,-90.9306030273
,
50.9573936462,-91.240776062
,
51.1338806152,-91.347618103
,
51.3109664917,-91.4226226807
,
51.4886817932,-91.4862594604
,
51.6669960022,-91.579246521
,
51.8459396362,-91.6721878052
,
52.0254936218,-91.7103271484
,
52.2056808472,-91.7127761841
,
52.3864784241,-91.6748275757
,
52.5679168701,-91.6446609497
,
52.7499694824,-91.6541595459
,
52.9326667786,-91.6607971191
,
53.1159820557,-91.5389022827
,
53.2999458313,-91.2186126709
,
53.4845352173,-90.7732086182
,
53.6697731018,-90.4325790405
,
53.8556442261,-90.353012085
,
54.0421676636,-90.4618988037
,
54.2293281555,-90.6641998291
,
54.4171485901,-90.8343963623
,
54.6056022644,-90.9113082886
,
54.7947273254,-90.9282684326
,
54.9844932556,-90.9302597046
,
55.1749267578,-90.9783630371
,
55.3660087585,-91.126083374
,
55.5577659607,-91.3316421509
,
55.7501716614,-91.5011901855
,
55.9432601929,-91.5609130859
,
56.1370010376,-91.4752883911
,
56.3314323425,-91.331703186
,
56.5265159607,-91.193031311
,
56.7222938538,-91.0872421265
,
56.9187316895,-91.0263366699
,
57.1158676147,-91.0132217407
,
57.3136711121,-91.0819091797
,
57.512172699,-91.2593078613
,
57.7113494873,-91.4038314819
,
57.9112281799,-91.5180053711
,
58.1117858887,-91.6117095947
,
58.3130531311,-91.6795425415
,
58.5150032043,-91.7053985596
,
58.717666626,-91.6307144165
,
58.9210166931,-91.329788208
,
59.125087738,-90.9796295166
,
59.3298454285,-90.6688842773
,
59.5353317261,-90.5817947388
,
59.7415161133,-90.8133621216
,
59.948425293,-91.2021713257
,
60.1560401917,-91.5559692383
,
60.3643875122,-91.7323074341
,
60.5734405518,-91.7318344116
,
60.7832336426,-91.5996170044
,
60.9937362671,-91.4191360474
,
61.2049865723,-91.280418396
,
61.4169502258,-91.3150177002
,
61.6296615601,-91.4424057007
,
61.8430976868,-91.577545166
,
62.0572891235,-91.5935897827
,
62.2722053528,-91.5563964844
,
62.4878807068,-91.5624389648
,
62.7042884827,-91.6769943237
,
62.9214630127,-91.8872375488
,
63.1393852234,-92.1120147705
,
63.3580513,-92.0917053223
,
63.5774879456,-91.9555587769
,
63.797668457,-91.7761764526
,
64.0186309814,-91.5141677856
,
64.2403335571,-91.3296585083
,
64.4628295898,-91.3404083252
,
64.6860733032,-91.5229873657
,
64.9101104736,-91.8908843994
,
65.1349105835,-92.2899017334
,
65.360496521,-92.5795135498
,
65.5868530273,-92.8007125854
,
65.8140106201,-92.8928833008
,
66.0419387817,-92.7735824585
,
66.2706680298,-92.6438446045
,
66.5001754761,-92.6051864624
,
66.7304992676,-92.6195220947
,
66.9616012573,-92.6746673584
,
67.1935195923,-92.6750717163
,
67.4262161255,-92.485168457
,
67.6597442627,-92.1100082397
,
67.8940658569,-91.7831115723
,
68.1292114258,-91.5104217529
,
68.3651580811,-91.3746948242
,
68.6019363403,-91.5319671631
,
68.839515686,-91.7890625
,
69.0779418945,-92.0304641724
,
69.3171691895,-92.3128890991
,
69.5572433472,-92.5143356323
,
69.7981338501,-92.5995941162
,
70.0398788452,-92.5030136108
,
70.2824401855,-92.1946563721
,
70.5258560181,-91.8028030396
,
70.7701034546,-91.5150909424
,
71.0152130127,-91.4608306885
,
71.2611465454,-91.6261444092
,
71.5079574585,-91.8429412842
,
71.7555999756,-91.9483566284
,
72.0041275024,-91.9961242676
,
72.2534866333,-92.1203460693
,
72.5037384033,-92.2952651978
,
72.7548294067,-92.3498001099
,
73.0068130493,-92.1371078491
,
73.2596511841,-91.7448043823
,
73.513381958,-91.4509429932
,
73.7679672241,-91.3566894531
,
74.0234603882,-91.3010787964
,
74.2798156738,-91.234085083
,
74.5370788574,-91.3448486328
,
74.7952194214,-91.6960449219
,
75.0542678833,-92.0714416504
,
75.3141937256,-92.2857818604
,
75.5750427246,-92.3645248413
,
75.836769104,-92.2646331787
,
76.0994262695,-91.903678894
,
76.3629760742,-91.4725265503
,
76.627456665,-91.3012313843
,
76.892829895,-91.5328598022
,
77.1591415405,-92.0078735352
,
77.426361084,-92.41015625
,
77.694519043,-92.5767745972
,
77.9635925293,-92.4993057251
,
78.2336120605,-92.3740844727
,
78.5045547485,-92.2981796265
,
78.7764511108,-92.2774963379
,
79.0492630005,-92.2737121582
,
79.3230514526,-92.3196258545
,
79.5977783203,-92.5344848633
,
79.8734436035,-92.7115783691
,
80.1500778198,-92.5292053223
,
80.4276504517,-92.1555633545
,
80.7062149048,-91.9145431519
,
80.985710144,-91.9579849243
,
81.266204834,-92.2420043945
,
81.5476379395,-92.3668670654
,
81.830078125,-92.2869415283
,
82.1134719849,-92.2530593872
,
82.3978652954,-92.2236785889
,
82.6832275391,-92.1916122437
,
82.9695968628,-92.4338150024
,
83.2569351196,-92.9297790527
,
83.5452880859,-93.4503250122
,
83.8346252441,-93.5984191895
,
84.1249771118,-93.5428848267
,
84.4163208008,-93.5811004639
,
84.708694458,-93.8084335327
,
85.0020523071,-93.9202423096
,
85.2964553833,-93.8411865234
,
85.5918502808,-93.8151092529
,
85.8882904053,-94.0846405029
,
86.1857376099,-94.2057495117
,
86.4842376709,-93.8511276245
,
86.7837524414,-93.4460372925
,
87.0843200684,-93.2229614258
,
87.3859100342,-92.9233627319
,
87.6885681152,-92.6368408203
,
87.9922485352,-92.4947052002
,
88.2970046997,-92.55128479
,
88.6027908325,-92.6168289185
,
88.9096679688,-92.7568969727
,
89.2175750732,-92.9625473022
,
89.5265808105,-93.2604827881
,
89.8366241455,-93.5234680176
,
90.1477661133,-93.3999176025
,
90.4599685669,-92.9519958496
,
90.7732696533,-92.8333282471
,
91.0876312256,-93.2324523926
,
91.4031143188,-93.6049880981
,
91.7196578979,-93.6239776611
,
92.037322998,-93.5867156982
,
92.3560638428,-93.7897644043
,
92.6759338379,-94.1556472778
,
92.996887207,-94.2258987427
,
93.318977356,-93.88646698
,
93.6421585083,-93.5274658203
,
93.9664840698,-93.4080429077
,
94.2919082642,-93.5608215332
,
94.6184844971,-93.6703948975
,
94.9461669922,-93.4199981689
,
95.2750091553,-93.0360336304
,
95.60496521,-92.8822479248
,
95.936088562,-92.9876480103
,
96.2683258057,-93.2518615723
,
96.6017532349,-93.7804489136
,
96.9363021851,-94.0509338379
,
97.2720336914,-93.9744567871
,
97.6089019775,-93.8348007202
,
97.9469680786,-93.7701797485
,
98.2861785889,-93.8681259155
,
98.6265869141,-94.0013122559
,
98.9681472778,-93.859664917
,
99.3109207153,-93.5026473999
,
99.6548461914,-93.0062866211
,
100,-93.3733520508
,
100.3463439941,-93.3482971191
,
100.6938934326,-93.3426742554
,
101.0425872803,-93.3637619019
,
101.392539978,-93.3973693848
,
101.7437057495,-93.4435195923
,
102.0960922241,-93.5124511719
,
102.4496383667,-93.5969848633
,
102.804473877,-93.6944122314
,
103.1605300903,-93.8055801392
,
103.5178222656,-93.9142990112
,
103.8762969971,-94.0155563354
,
104.2360610962,-94.1030960083
,
104.5970840454,-94.171875
,
104.9593505859,-94.2348251343
,
105.3228149414,-94.2937774658
,
105.6875915527,-94.3522262573
,
106.0536346436,-94.4033355713
,
106.4209518433,-94.4421081543
,
106.7894744873,-94.4611587524
,
107.1593322754,-94.4449768066
,
107.5304794312,-94.4111328125
,
107.9029006958,-94.3635940552
,
108.2765579224,-94.3084487915
,
108.6515731812,-94.2535171509
,
109.027885437,-94.1988067627
,
109.4054946899,-94.144569397
,
109.7843551636,-94.0921936035
,
110.1645889282,-94.0512466431
,
110.5461349487,-94.0276947021
,
110.9290084839,-94.026222229
,
111.3131484985,-94.0587463379
,
111.698677063,-94.1131668091
,
112.0855407715,-94.1729812622
,
112.473739624,-94.2275924683
,
112.8632278442,-94.2573471069
,
113.254119873,-94.2443237305
,
113.6463699341,-94.1971206665
,
114.0399856567,-94.1216583252
,
114.4348907471,-94.027130127
,
114.8312301636,-93.9426269531
,
115.2289428711,-93.8893203735
,
115.628036499,-93.8745346069
,
116.0284423828,-93.9016723633
,
116.430305481,-93.9710159302
,
116.8335571289,-94.0592193604
,
117.2382049561,-94.1427078247
,
117.6441879272,-94.2096939087
,
118.0516433716,-94.2515106201
,
118.4605102539,-94.2610626221
,
118.8707885742,-94.2477874756
,
119.2824249268,-94.2259521484
,
119.6955566406,-94.2044372559
,
120.1101150513,-94.1917114258
,
120.5261154175,-94.1968154907
,
120.9434814453,-94.2333984375
,
121.3623657227,-94.3018493652
,
121.782699585,-94.4014053345
,
122.2044906616,-94.5238876343
,
122.6276702881,-94.6527252197
,
123.0523834229,-94.754989624
,
123.4785690308,-94.7951660156
,
123.9062347412,-94.7836761475
,
124.3353118896,-94.7459564209
,
124.7659378052,-94.713180542
,
125.198059082,-94.7122955322
,
125.6316757202,-94.754119873
,
126.0667953491,-94.8204421997
,
126.5033569336,-94.8670120239
,
126.9414901733,-94.8702850342
,
127.381149292,-94.8225326538
,
127.8223266602,-94.7301101685
,
128.2649688721,-94.6095581055
,
128.709197998,-94.4817428589
,
129.1549835205,-94.371673584
,
129.6023101807,-94.3035125732
,
130.0511016846,-94.2895965576
,
130.5015258789,-94.3335113525
,
130.9535217285,-94.4266891479
,
131.4070739746,-94.5498809814
,
131.862121582,-94.6789627075
,
132.3188171387,-94.7933959961
,
132.7770996094,-94.8840179443
,
133.2369689941,-94.9543304443
,
133.698348999,-95.0157394409
,
134.1614074707,-95.0738677979
,
134.6260681152,-95.125038147
,
135.0923461914,-95.1589050293
,
135.5601501465,-95.1630172729
,
136.0296630859,-95.1303939819
,
136.500793457,-95.0662536621
,
136.9735565186,-94.989440918
,
137.4478759766,-94.9258728027
,
137.9239349365,-94.8975906372
,
138.4016265869,-94.9144287109
,
138.8809661865,-94.9714202881
,
139.3618927002,-95.0492858887
,
139.8445739746,-95.112487793
,
140.328918457,-95.1241073608
,
140.8149414063,-95.0693511963
,
141.3025665283,-94.9720153809
,
141.7919616699,-94.8857498169
,
142.2830505371,-94.8634490967
,
142.7758483887,-94.9270706177
,
143.2702636719,-95.0542526245
,
143.7664794922,-95.1877365112
,
144.2644042969,-95.2649993896
,
144.7640533447,-95.2530288696
,
145.2653656006,-95.1639175415
,
145.7684783936,-95.0424423218
,
146.2733459473,-94.9416351318
,
146.7799530029,-94.9043655396
,
147.2882385254,-94.9913864136
,
147.7983703613,-95.16040802
,
148.310256958,-95.3697509766
,
148.823928833,-95.5632247925
,
149.3392791748,-95.6929702759
,
149.8565216064,-95.7458724976
,
150.3755340576,-95.7486495972
,
150.8963623047,-95.7448654175
,
151.4188995361,-95.7624664307
,
151.9433288574,-95.7938766479
,
152.4695739746,-95.7998657227
,
152.9976501465,-95.7374801636
,
153.5274658203,-95.5950927734
,
154.0592041016,-95.4046096802
,
154.5927734375,-95.2208251953
,
155.1282043457,-95.0919113159
,
155.6653900146,-95.0441207886
,
156.2045288086,-95.0816955566
,
156.7455444336,-95.1919250488
,
157.2884216309,-95.3491668701
,
157.8330993652,-95.5184020996
,
158.3797454834,-95.6628265381
,
158.9282836914,-95.7778701782
,
159.478729248,-95.8118057251
,
160.0310668945,-95.8284225464
,
160.5852508545,-95.8695755005
,
161.1414337158,-95.9302978516
,
161.6995391846,-95.984954834
,
162.2595672607,-96.0103149414
,
162.8214569092,-96.0082473755
,
163.3853912354,-96.0060195923
,
163.9512634277,-96.0333633423
,
164.5191040039,-96.1348876953
,
165.0888214111,-96.2160644531
,
165.6605987549,-96.1942062378
,
166.2343444824,-96.1132659912
,
166.8100891113,-96.0169754028
,
167.3877410889,-95.9564437866
,
167.9674835205,-95.9581298828
,
168.5492248535,-96.0128326416
,
169.1329956055,-96.1145401001
,
169.7186889648,-96.1559829712
,
170.3064880371,-96.1224822998
,
170.8963470459,-96.0557250977
,
171.4882354736,-95.9818878174
,
172.0820770264,-95.9285507202
,
172.6780853271,-95.9243087769
,
173.2761383057,-95.9857788086
,
173.8762817383,-96.0444641113
,
174.4783935547,-96.0937652588
,
175.0826873779,-96.1227416992
,
175.6890869141,-96.1402435303
,
176.2975769043,-96.1745529175
,
176.9080810547,-96.2233810425
,
177.5207824707,-96.2757949829
,
178.1356201172,-96.3070983887
,
178.7525939941,-96.285484314
,
179.37159729,-96.2195739746
,
179.9928436279,-96.1720199585
,
180.6162414551,-96.1316146851
,
181.2417907715,-96.0991592407
,
181.8694152832,-96.0694885254
,
182.4993133545,-96.0650482178
,
183.1313934326,-96.0847091675
,
183.7656555176,-96.1289749146
,
184.4020233154,-96.25025177
,
185.0406799316,-96.3946151733
,
185.6815643311,-96.4623031616
,
186.3246612549,-96.48462677
,
186.9698944092,-96.4435195923
,
187.6174468994,-96.3693389893
,
188.2672576904,-96.3163375854
,
188.9193115234,-96.2441711426
,
189.5735168457,-96.1962203979
,
190.2301025391,-96.1999816895
,
190.8889465332,-96.2442703247
,
191.5500793457,-96.3883132935
,
192.2134094238,-96.5801696777
,
192.8791351318,-96.7136306763
,
193.5471496582,-96.8824081421
,
194.2174987793,-96.9794998169
,
194.8900604248,-96.968132019
,
195.5650482178,-96.850151062
,
196.2423706055,-96.7182769775
,
196.9220581055,-96.6846618652
,
197.6039733887,-96.7385406494
,
198.2883758545,-96.8279876709
,
198.9751281738,-96.8668136597
,
199.664276123,-96.91746521
,
200.3558044434,-97.018371582
,
201.0496063232,-97.1184921265
,
201.7459411621,-97.2340393066
,
202.4446716309,-97.2657012939
,
203.1458282471,-97.2326431274
,
203.8493041992,-97.2208633423
,
204.5553283691,-97.2506027222
,
205.2637939453,-97.3343734741
,
205.9747161865,-97.4184646606
,
206.6879882813,-97.4679718018
,
207.4038391113,-97.4727554321
,
208.122177124,-97.4230041504
,
208.8430023193,-97.2407531738
,
209.5662078857,-96.9977874756
,
210.2920227051,-96.8078994751
,
211.0203704834,-96.733581543
,
211.7512207031,-96.7741012573
,
212.4844970703,-96.8212051392
,
213.2204284668,-96.8206481934
,
213.9589080811,-96.8085021973
,
214.6999511719,-96.8584213257
,
215.4434356689,-97.0068588257
,
216.1896057129,-97.1610031128
,
216.938369751,-97.2281265259
,
217.6897277832,-97.2128601074
,
218.4435577393,-97.0983123779
,
219.2001342773,-96.9212799072
,
219.9593200684,-96.784614563
,
220.7211456299,-96.7937927246
,
221.4854736328,-97.0034713745
,
222.2525787354,-97.3125610352
,
223.0223388672,-97.6560058594
,
223.7947692871,-97.9678268433
,
224.5697479248,-98.1265258789
,
225.3475341797,-98.1077957153
,
226.1280212402,-97.9080123901
,
226.9112091064,-97.6643981934
,
227.696975708,-97.49949646
,
228.4855957031,-97.4316558838
,
229.2769470215,-97.3984680176
,
230.0710296631,-97.2833709717
,
230.8677520752,-97.173576355
,
231.6673431396,-97.162399292
,
232.4697113037,-97.2997283936
,
233.2748718262,-97.5841445923
,
234.0826721191,-97.9396514893
,
234.8934020996,-98.0662841797
,
235.7069549561,-98.0429153442
,
236.5233154297,-97.9392547607
,
237.3423614502,-97.7711715698
,
238.1643981934,-97.5445404053
,
238.9892578125,-97.4687194824
,
239.816986084,-97.5774917603
,
240.6474609375,-97.7935409546
,
241.4809265137,-97.9398956299
,
242.3172912598,-97.8966827393
,
243.156539917,-97.8379592896
,
243.9985656738,-97.9052124023
,
244.8436431885,-98.0633926392
,
245.6916503906,-98.1661529541
,
246.5425872803,-98.2682952881
,
247.3963470459,-98.3156585693
,
248.2531890869,-98.2038116455
,
249.1130065918,-98.0338058472
,
249.9757995605,-97.8735961914
,
250.8414306641,-97.6913146973
,
251.7102203369,-97.5316619873
,
252.5820007324,-97.4809494019
,
253.4568023682,-97.6404724121
,
254.3346405029,-97.8897247314
,
255.2153778076,-98.1594772339
,
256.0993041992,-98.389755249
,
256.9862976074,-98.4004211426
,
257.8763427734,-98.3201751709
,
258.7693481445,-98.2592315674
,
259.6655883789,-98.3408126831
,
260.5649414063,-98.5514221191
,
261.467376709,-98.6347579956
,
262.372833252,-98.5651092529
,
263.2815246582,-98.3464508057
,
264.1933898926,-98.1143264771
,
265.1084289551,-97.9526748657
,
266.0264587402,-97.9027404785
,
266.947845459,-98.0074005127
,
267.8724060059,-98.3840789795
,
268.8001708984,-98.7329177856
,
269.7309875488,-98.7137908936
,
270.6651916504,-98.5651855469
,
271.6026306152,-98.5825271606
,
272.5433044434,-98.7483978271
,
273.4870910645,-98.9630203247
,
274.4343261719,-99.0096817017
,
275.3847961426,-98.9999542236
,
276.3385925293,-99.0509719849
,
277.2955322266,-99.1252593994
,
278.2559204102,-99.1767196655
,
279.2196350098,-99.2066574097
,
280.186706543,-99.2345733643
,
281.1569824219,-99.258682251
,
282.1307373047,-99.1832046509
,
283.1079101563,-98.8987884521
,
284.0884399414,-98.5128555298
,
285.0722045898,-98.2876663208
,
286.0595397949,-98.3313140869
,
287.0502929688,-98.5351867676
,
288.0444641113,-98.7307739258
,
289.0419311523,-98.8480300903
,
290.0430297852,-98.8943710327
,
291.0475769043,-98.982673645
,
292.0556030273,-99.2208557129
,
293.0669555664,-99.4988555908
,
294.0820007324,-99.686958313
,
295.1005249023,-99.7285079956
,
296.1225891113,-99.5406188965
,
297.1480407715,-99.1553115845
,
298.1771850586,-98.8555526733
,
299.2099304199,-98.9158554077
,
300.2462158203,-99.1231689453
,
301.285949707,-99.1293182373
,
302.3294372559,-99.1546096802
,
303.3765258789,-99.1974716187
,
304.4272766113,-99.2617950439
,
305.4814758301,-99.3296890259
,
306.5394897461,-99.4005889893
,
307.6011657715,-99.4637985229
,
308.6665344238,-99.5218734741
,
309.7354125977,-99.5641479492
,
310.8081665039,-99.5978927612
,
311.8846435547,-99.6233825684
,
312.96484375,-99.63697052
,
314.048614502,-99.6472930908
,
315.1362915039,-99.653427124
,
316.2277526855,-99.6591033936
,
317.3229980469,-99.6650314331
,
318.4220275879,-99.6720504761
,
319.5247192383,-99.6790771484
,
320.6313781738,-99.6862640381
,
321.7418518066,-99.6941680908
,
322.8562011719,-99.706817627
,
323.9742126465,-99.7238922119
,
325.096282959,-99.7532424927
,
326.2222290039,-99.7912521362
,
327.3520812988,-99.8351821899
,
328.4856872559,-99.8841552734
,
329.6233825684,-99.9306640625
,
330.7650146484,-99.9743499756
,
331.9106140137,-100.0096054077
,
333.059967041,-100.0365371704
,
334.2135314941,-100.0564727783
,
335.3710632324,-100.0646591187
,
336.5325927734,-100.0640869141
,
337.6979675293,-100.0599212646
,
338.8675842285,-100.0551300049
,
340.041229248,-100.0641098022
,
341.2189331055,-100.0872192383
,
342.4005432129,-100.1288757324
,
343.5864257813,-100.1943740845
,
344.7764282227,-100.2630996704
,
345.9705505371,-100.3312835693
,
347.1686096191,-100.3776092529
,
348.3710327148,-100.3992919922
,
349.5775756836,-100.4019012451
,
350.7883300781,-100.3848953247
,
352.0030822754,-100.3647155762
,
353.2222290039,-100.3523025513
,
354.4455871582,-100.3515319824
,
355.6731872559,-100.3765716553
,
356.9048461914,-100.4203262329
,
358.1409912109,-100.4773254395
,
359.3813781738,-100.5452194214
,
360.6260986328,-100.6165771484
,
361.8749084473,-100.6847000122
,
363.1282348633,-100.7476730347
,
364.385925293,-100.8016662598
,
365.6479492188,-100.8386001587
,
366.9141540527,-100.8595581055
,
368.1849365234,-100.8641662598
,
369.460144043,-100.8504867554
,
370.7397460938,-100.8265533447
,
372.0235900879,-100.8030014038
,
373.3120727539,-100.7839050293
,
374.6050109863,-100.7744216919
,
375.9024353027,-100.7812805176
,
377.2041625977,-100.8006134033
,
378.5105895996,-100.8303909302
,
379.8215332031,-100.8676452637
,
381.1370239258,-100.9007797241
,
382.4568786621,-100.9192733765
,
383.7814941406,-100.9245071411
,
385.1107177734,-100.9211349487
,
386.444519043,-100.9219207764
,
387.7827453613,-100.952331543
,
389.1258239746,-101.0125198364
,
390.4735412598,-101.0976104736
,
391.8259277344,-101.1988220215
,
393.1827697754,-101.2997283936
,
394.5445556641,-101.3832244873
,
395.9110412598,-101.4514160156
,
397.2822570801,-101.5099716187
,
398.658203125,-101.5666046143
,
400.0387268066,-101.6309432983
,
401.4242553711,-101.7040100098
,
402.8145751953,-101.769569397
,
404.2096862793,-101.8128204346
,
405.6094360352,-101.8232650757
,
407.014251709,-101.7975006104
,
408.4239196777,-101.7452011108
,
409.838470459,-101.695892334
,
411.2576904297,-101.6656570435
,
412.6820678711,-101.6612854004
,
414.1113891602,-101.684425354
,
415.5456237793,-101.7326507568
,
416.9846191406,-101.8020401001
,
418.4288330078,-101.8821640015
,
419.8780517578,-101.9591598511
,
421.3322753906,-102.0253753662
,
422.7913208008,-102.0800323486
,
424.2556152344,-102.1292953491
,
425.7250061035,-102.1837692261
,
427.1994934082,-102.2525100708
,
428.6788330078,-102.3321762085
,
430.1635437012,-102.4070968628
,
431.6534118652,-102.4657058716
,
433.1484069824,-102.5018920898
,
434.6483764648,-102.5143051147
,
436.1537475586,-102.5045852661
,
437.6643676758,-102.4766235352
,
439.1801757813,-102.4389572144
,
440.7010192871,-102.4109802246
,
442.227355957,-102.4142684937
,
443.7590026855,-102.4522399902
,
445.2959289551,-102.5134048462
,
446.8379516602,-102.5812072754
,
448.385559082,-102.6444625854
,
449.9385375977,-102.6987228394
,
451.4968566895,-102.7392578125
,
453.0603637695,-102.7551651001
,
454.6295166016,-102.735710144
,
456.2041015625,-102.6876525879
,
457.7841491699,-102.6433944702
,
459.3694152832,-102.6470947266
,
460.9604187012,-102.7121353149
,
462.5569152832,-102.8179626465
,
464.1589660645,-102.9301452637
,
465.7662963867,-103.0227127075
,
467.3794555664,-103.0878295898
,
468.9981994629,-103.128036499
,
470.6225585938,-103.1468658447
,
472.2522888184,-103.1511154175
,
473.8879089355,-103.1582794189
,
475.5292053223,-103.1929550171
,
477.1761779785,-103.2699813843
,
478.8285827637,-103.3810272217
,
480.4869995117,-103.4999694824
,
482.1511230469,-103.6018371582
,
483.8210449219,-103.6769638062
,
485.4964599609,-103.7301483154
,
487.177947998,-103.7722396851
,
488.8652954102,-103.8130874634
,
490.5584411621,-103.8412628174
,
492.2572021484,-103.881942749
,
493.962097168,-103.903968811
,
495.6729125977,-103.895614624
,
497.3896789551,-103.8654327393
,
499.1120910645,-103.8379669189
,
500.8407287598,-103.8334960938
,
502.575378418,-103.8551025391
,
504.3160095215,-103.8948059082
,
506.0626831055,-103.9836502075
,
507.8151245117,-104.1088562012
,
509.5739440918,-104.2053756714
,
511.3388061523,-104.2915344238
,
513.1098022461,-104.3609008789
,
514.8866577148,-104.4211196899
,
516.6699829102,-104.4780273438
,
518.4594116211,-104.5225372314
,
520.255065918,-104.538192749
,
522.056640625,-104.5196075439
,
523.8648071289,-104.4787521362
,
525.6791992188,-104.4351043701
,
527.4998168945,-104.405418396
,
529.3265380859,-104.4013442993
,
531.1597900391,-104.4276199341
,
532.9994506836,-104.4769363403
,
534.8454589844,-104.5536804199
,
536.6975708008,-104.6172561646
,
538.5563964844,-104.6760406494
,
540.4216918945,-104.7707443237
,
542.2933959961,-104.897644043
,
544.1713256836,-105.0304641724
,
546.0560302734,-105.1361083984
,
547.947265625,-105.1926040649
,
549.8450927734,-105.1962203979
,
551.7491455078,-105.1589355469
,
553.6600952148,-105.083770752
,
555.5776367188,-105.0552978516
,
557.5018920898,-105.0838241577
,
559.432434082,-105.1343154907
,
561.3700561523,-105.193107605
,
563.3143310547,-105.2589492798
,
565.2653198242,-105.3364944458
,
567.2227783203,-105.459274292
,
569.1873168945,-105.5490493774
,
571.1586914063,-105.5765151978
,
573.1368408203,-105.5947265625
,
575.1215820313,-105.6194534302
,
577.1134643555,-105.6565170288
,
579.1123046875,-105.7298965454
,
581.1180419922,-105.8147735596
,
583.1303710938,-105.8752288818
,
585.1500244141,-105.935546875
,
587.1766357422,-105.9994735718
,
589.2103271484,-106.1200866699
,
591.2507324219,-106.2466201782
,
593.2984619141,-106.2878799438
,
595.3533325195,-106.266998291
,
597.4152832031,-106.1949691772
,
599.4841308594,-106.0901260376
,
601.5603637695,-106.0916442871
,
603.6438598633,-106.1827926636
,
605.7345581055,-106.3072738647
,
607.8321533203,-106.4428939819
,
609.9373779297,-106.4725189209
,
612.0498657227,-106.44972229
,
614.1696777344,-106.4348602295
,
616.2964477539,-106.4542541504
,
618.4309692383,-106.4957275391
,
620.5728759766,-106.5317993164
,
622.7222290039,-106.5892333984
,
624.8786621094,-106.7434158325
,
627.0429077148,-106.9342498779
,
629.2145996094,-107.0335998535
,
631.3938598633,-107.0945968628
,
633.5806884766,-107.1101150513
,
635.7747192383,-107.1280593872
,
637.9766845703,-107.1576919556
,
640.1862792969,-107.1913299561
,
642.4035644531,-107.1878128052
,
644.628112793,-107.1655349731
,
646.8607788086,-107.1456451416
,
649.1011352539,-107.1622467041
,
651.3492431641,-107.1872634888
,
653.6047973633,-107.2161026001
,
655.8685302734,-107.2557525635
,
658.1401367188,-107.3187179565
,
660.4195556641,-107.4659194946
,
662.7065429688,-107.5909805298
,
665.0017700195,-107.6084442139
,
667.3049926758,-107.5622329712
,
669.6161499023,-107.527381897
,
671.9349975586,-107.5681610107
,
674.2622070313,-107.666343689
,
676.5974731445,-107.7560043335
,
678.9408569336,-107.8765258789
,
681.2919311523,-107.9508666992
,
683.651550293,-107.9820175171
,
686.0193481445,-108.0629043579
,
688.3953857422,-108.19090271
,
690.7792358398,-108.3048400879
,
693.1716918945,-108.3389968872
,
695.5724487305,-108.3177871704
,
697.9815673828,-108.3230285645
,
700.3985595703,-108.400642395
,
702.8244018555,-108.4527206421
,
705.258605957,-108.3953170776
,
707.7012329102,-108.2723236084
,
710.1519165039,-108.2005310059
,
712.6115112305,-108.2512207031
,
715.0795898438,-108.3896179199
,
717.5562133789,-108.5131378174
,
720.0410766602,-108.7020950317
,
722.5349121094,-108.8760147095
,
725.0373535156,-108.9850234985
,
727.5484619141,-109.0163040161
,
730.0679321289,-108.9825668335
,
732.596496582,-108.9255752563
,
735.1337890625,-108.8686599731
,
737.6798706055,-108.8627624512
,
740.2344360352,-108.9578933716
,
742.7981567383,-109.0978393555
,
745.3708496094,-109.1952590942
,
747.9523925781,-109.2116546631
,
750.5424804688,-109.1516418457
,
753.1419067383,-109.0954589844
,
755.7504272461,-109.1416091919
,
758.3679199219,-109.3503036499
,
760.9940795898,-109.5122909546
,
763.6297607422,-109.5865402222
,
766.2745361328,-109.6029129028
,
768.9284667969,-109.5939178467
,
771.5912475586,-109.6080093384
,
774.2636108398,-109.6937561035
,
776.9451904297,-109.8649139404
,
779.6361083984,-109.9743423462
,
782.3359375,-110.0629577637
,
785.0455322266,-110.1589431763
,
787.764465332,-110.2677154541
,
790.4928588867,-110.399520874
,
793.2302856445,-110.3918609619
,
795.9776000977,-110.212387085
,
798.7344360352,-110.0091400146
,
801.500793457,-109.945854187
,
804.2767333984,-110.0855636597
,
807.0618896484,-110.2461624146
,
809.8571166992,-110.3368453979
,
812.6620483398,-110.4342498779
,
815.4766235352,-110.554649353
,
818.3005371094,-110.6862258911
,
821.1347045898,-110.8207397461
,
823.9786376953,-110.9086380005
,
826.8324584961,-110.9969711304
,
829.6957397461,-111.0113296509
,
832.5693359375,-110.8843154907
,
835.4528808594,-110.7048416138
,
838.3464355469,-110.5894775391
,
841.2495727539,-110.6757736206
,
844.1632080078,-110.804901123
,
847.0869140625,-110.9060516357
,
850.0207519531,-110.9738845825
,
852.9642944336,-111.0099258423
,
855.9185180664,-111.1006164551
,
858.8829345703,-111.3078231812
,
861.8576049805,-111.4446792603
,
864.8421630859,-111.4356842041
,
867.8375244141,-111.3929138184
,
870.8432006836,-111.3499221802
,
873.859375,-111.3135223389
,
876.8854370117,-111.3184967041
,
879.9224853516,-111.334312439
,
882.9700317383,-111.3489379883
,
886.0281982422,-111.4014816284
,
889.0964355469,-111.4922561646
,
892.17578125,-111.5632705688
,
895.2657470703,-111.5932846069
,
898.3664550781,-111.6331787109
,
901.4774169922,-111.7360305786
,
904.5996704102,-111.8376846313
,
907.7327270508,-111.8728866577
,
910.8765869141,-111.9341506958
,
914.0308837891,-112.0495986938
,
917.1965942383,-112.1348190308
,
920.3732299805,-112.2283859253
,
923.5609130859,-112.3334503174
,
926.7590942383,-112.3518447876
,
929.9689331055,-112.3173675537
,
933.1898193359,-112.2749023438
,
936.421875,-112.2648696899
,
939.6646118164,-112.3180999756
,
942.9190673828,-112.4052734375
,
946.1848754883,-112.4995040894
,
949.4619140625,-112.5880432129
,
952.7498168945,-112.7227630615
,
956.049621582,-112.8888092041
,
959.3608398438,-112.8962631226
,
962.6835327148,-112.8848648071
,
966.0172119141,-113.0515136719
,
969.3629760742,-113.1923675537
,
972.7203369141,-113.083404541
,
976.0892944336,-112.9198608398
,
979.4694213867,-112.8812484741
,
982.8617553711,-112.8828811646
,
986.2658691406,-112.8539047241
,
989.6817626953,-112.8938140869
,
993.1088867188,-113.0075149536
,
996.5485229492,-113.0911560059
,
1000,-113.0466156006
,
1003.4634399414,-113.0986709595
,
1006.9389038086,-113.1606063843
,
1010.4258422852,-113.2340240479
,
1013.9254150391,-113.3074798584
,
1017.4370727539,-113.3796539307
,
1020.9609375,-113.4369888306
,
1024.4964599609,-113.4816207886
,
1028.0446777344,-113.5161819458
,
1031.6053466797,-113.5414276123
,
1035.1782226563,-113.5699615479
,
1038.7629394531,-113.603515625
,
1042.3605957031,-113.6451873779
,
1045.9708251953,-113.6920471191
,
1049.5935058594,-113.7359237671
,
1053.2281494141,-113.7750244141
,
1056.8759765625,-113.8025360107
,
1060.5363769531,-113.825340271
,
1064.2094726563,-113.8480224609
,
1067.8947753906,-113.8745422363
,
1071.5933837891,-113.9140396118
,
1075.3048095703,-113.9615249634
,
1079.0290527344,-114.0153198242
,
1082.765625,-114.0724105835
,
1086.5157470703,-114.1244506836
,
1090.2788085938,-114.1696166992
,
1094.0549316406,-114.2068252563
,
1097.8435058594,-114.2334136963
,
1101.6458740234,-114.2528991699
,
1105.4614257813,-114.2670135498
,
1109.2901611328,-114.2756118774
,
1113.1314697266,-114.2750244141
,
1116.9866943359,-114.2642059326
,
1120.8553466797,-114.2474594116
,
1124.7374267578,-114.2284317017
,
1128.6323242188,-114.2158355713
,
1132.5412597656,-114.2236938477
,
1136.4637451172,-114.2514419556
,
1140.3997802734,-114.2977676392
,
1144.3488769531,-114.3595275879
,
1148.3123779297,-114.4259643555
,
1152.2894287109,-114.4865493774
,
1156.2803955078,-114.5399627686
,
1160.2844238281,-114.586227417
,
1164.3029785156,-114.6278533936
,
1168.3355712891,-114.6694335938
,
1172.3819580078,-114.7116775513
,
1176.4418945313,-114.7543182373
,
1180.5163574219,-114.7969284058
,
1184.6051025391,-114.8393096924
,
1188.7078857422,-114.8813400269
,
1192.8243408203,-114.9212036133
,
1196.9555664063,-114.956451416
,
1201.1011962891,-114.9847412109
,
1205.2611083984,-115.0040283203
,
1209.4348144531,-115.0165710449
,
1213.6236572266,-115.0299835205
,
1217.8270263672,-115.0486907959
,
1222.044921875,-115.0754699707
,
1226.2767333984,-115.1110229492
,
1230.5238037109,-115.1534042358
,
1234.7857666016,-115.1959838867
,
1239.0623779297,-115.2334671021
,
1243.3531494141,-115.2638015747
,
1247.6594238281,-115.2877655029
,
1251.9805908203,-115.3089828491
,
1256.3167724609,-115.3335037231
,
1260.66796875,-115.3698959351
,
1265.0335693359,-115.4168701172
,
1269.4149169922,-115.4700775146
,
1273.8115234375,-115.5241775513
,
1278.2232666016,-115.5748214722
,
1282.6496582031,-115.6196746826
,
1287.0920410156,-115.6583023071
,
1291.5498046875,-115.6891860962
,
1296.0230712891,-115.7100448608
,
1300.5111083984,-115.7228469849
,
1305.0152587891,-115.7357635498
,
1309.53515625,-115.7616348267
,
1314.0706787109,-115.8124160767
,
1318.6212158203,-115.8925933838
,
1323.1881103516,-115.9945755005
,
1327.7709960938,-116.0990753174
,
1332.3696289063,-116.1807250977
,
1336.9835205078,-116.2247161865
,
1341.6141357422,-116.2372207642
,
1346.2607421875,-116.2312545776
,
1350.9234619141,-116.2202835083
,
1355.6015625,-116.2132644653
,
1360.2966308594,-116.2131652832
,
1365.0079345703,-116.2183990479
,
1369.7355957031,-116.2254638672
,
1374.4788818359,-116.2317886353
,
1379.2392578125,-116.2379455566
,
1384.0162353516,-116.248260498
,
1388.8096923828,-116.2691879272
,
1393.6190185547,-116.3051834106
,
1398.4456787109,-116.3542633057
,
1403.2891845703,-116.4057998657
,
1408.1494140625,-116.4491119385
,
1413.0257568359,-116.4790649414
,
1417.9196777344,-116.4982070923
,
1422.8305664063,-116.5132751465
,
1427.7584228516,-116.5297164917
,
1432.7026367188,-116.5486831665
,
1437.6647949219,-116.5679702759
,
1442.6440429688,-116.5848388672
,
1447.6405029297,-116.5986099243
,
1452.6535644531,-116.611579895
,
1457.6848144531,-116.6283035278
,
1462.7333984375,-116.6529998779
,
1467.7995605469,-116.6865615845
,
1472.8823242188,-116.7424850464
,
1477.9836425781,-116.7809066772
,
1483.1025390625,-116.8168640137
,
1488.2392578125,-116.853805542
,
1493.3928222656,-116.8939666748
,
1498.5651855469,-116.9340286255
,
1503.7553710938,-116.9669723511
,
1508.9635009766,-116.9886779785
,
1514.1889648438,-117.0021743774
,
1519.4332275391,-117.0144577026
,
1524.6958007813,-117.028793335
,
1529.9764404297,-117.040473938
,
1535.2746582031,-117.0407028198
,
1540.5920410156,-117.0252151489
,
1545.927734375,-117.0000152588
,
1551.2819824219,-116.9791412354
,
1556.6539306641,-116.9769363403
,
1562.0452880859,-117.0003662109
,
1567.4554443359,-117.0457000732
,
1572.8842773438,-117.1010437012
,
1578.3309326172,-117.1537017822
,
1583.7974853516,-117.1979675293
,
1589.2828369141,-117.2585144043
,
1594.7872314453,-117.3281173706
,
1600.3107910156,-117.378074646
,
1605.8524169922,-117.4194717407
,
1611.4143066406,-117.4433364868
,
1616.9953613281,-117.4470367432
,
1622.595703125,-117.4351959229
,
1628.2145996094,-117.4175491333
,
1633.8538818359,-117.4063720703
,
1639.5125732422,-117.4143066406
,
1645.1910400391,-117.482711792
,
1650.8881835938,-117.5939178467
,
1656.6059570313,-117.6627655029
,
1662.3435058594,-117.6993865967
,
1668.1009521484,-117.6974411011
,
1673.8774414063,-117.6698532104
,
1679.6748046875,-117.6394500732
,
1685.4923095703,-117.6263198853
,
1691.3299560547,-117.6624908447
,
1697.1867675781,-117.7491378784
,
1703.0649414063,-117.824798584
,
1708.9635009766,-117.8993225098
,
1714.8823242188,-117.9659118652
,
1720.8208007813,-118.0262985229
,
1726.7807617188,-118.1223526001
,
1732.7614746094,-118.2283325195
,
1738.7628173828,-118.2885971069
,
1744.7839355469,-118.3209228516
,
1750.8269042969,-118.316078186
,
1756.8908691406,-118.2509002686
,
1762.9757080078,-118.1708602905
,
1769.0808105469,-118.1343078613
,
1775.2078857422,-118.1199798584
,
1781.3562011719,-118.1281204224
,
1787.5258789063,-118.1807250977
,
1793.7159423828,-118.2632980347
,
1799.9283447266,-118.3204803467
,
1806.1623535156,-118.3607635498
,
1812.4178466797,-118.3778610229
,
1818.6940917969,-118.3880767822
,
1824.9930419922,-118.4301605225
,
1831.3138427734,-118.487953186
,
1837.6564941406,-118.549659729
,
1844.0201416016,-118.6107711792
,
1850.4068603516,-118.6439971924
,
1856.8156738281,-118.6658477783
,
1863.2467041016,-118.6924819946
,
1869.6988525391,-118.7281494141
,
1876.1745605469,-118.7593460083
,
1882.6726074219,-118.791519165
,
1889.1931152344,-118.8754806519
,
1895.7352294922,-118.9829864502
,
1902.3010253906,-119.0503997803
,
1908.8895263672,-119.0992431641
,
1915.5008544922,-119.1268997192
,
1922.1340332031,-119.1337890625
,
1928.7912597656,-119.1525192261
,
1935.4715576172,-119.2171707153
,
1942.1749267578,-119.2838134766
,
1948.9005126953,-119.3006668091
,
1955.6505126953,-119.2799835205
,
1962.423828125,-119.2513580322
,
1969.2205810547,-119.2537536621
,
1976.0397949219,-119.3009109497
,
1982.8836669922,-119.3726730347
,
1989.7513427734,-119.4230117798
,
1996.6427001953,-119.4939193726
,
2003.5579833984,-119.5597763062
,
2010.49609375,-119.5965957642
,
2017.4593505859,-119.6329269409
,
2024.4467773438,-119.6576385498
,
2031.4583740234,-119.7033233643
,
2038.4930419922,-119.7825241089
,
2045.5533447266,-119.8422927856
,
2052.6379394531,-119.8888702393
,
2059.7473144531,-119.8735733032
,
2066.8798828125,-119.8212203979
,
2074.0385742188,-119.7828979492
,
2081.2219238281,-119.771522522
,
2088.4299316406,-119.7525787354
,
2095.662109375,-119.7176513672
,
2102.9201660156,-119.6879119873
,
2110.2036132813,-119.705947876
,
2117.5122070313,-119.8091964722
,
2124.8449707031,-119.9555969238
,
2132.2043457031,-120.0492477417
,
2139.5891113281,-120.1420440674
,
2146.9995117188,-120.1947555542
,
2154.4343261719,-120.2457962036
,
2161.8959960938,-120.3176803589
,
2169.3837890625,-120.3947143555
,
2176.8972167969,-120.4468231201
,
2184.435546875,-120.4417037964
,
2192.0014648438,-120.3893661499
,
2199.5932617188,-120.3196182251
,
2207.2114257813,-120.2944869995
,
2214.8547363281,-120.3815841675
,
2222.5258789063,-120.5465698242
,
2230.2233886719,-120.6926879883
,
2237.9477539063,-120.7347717285
,
2245.6975097656,-120.6805267334
,
2253.4753417969,-120.6458129883
,
2261.2802734375,-120.6875228882
,
2269.1120605469,-120.7663116455
,
2276.9697265625,-120.8524551392
,
2284.8559570313,-120.9258956909
,
2292.76953125,-120.9554290771
,
2300.7104492188,-120.9315872192
,
2308.6774902344,-120.9114303589
,
2316.6735839844,-120.9426651001
,
2324.697265625,-121.0103302002
,
2332.7485351563,-121.0854568481
,
2340.8266601563,-121.1802215576
,
2348.9340820313,-121.2535858154
,
2357.0695800781,-121.2941360474
,
2365.2331542969,-121.2756652832
,
2373.4235839844,-121.2146835327
,
2381.6440429688,-121.2003555298
,
2389.892578125,-121.2736663818
,
2398.169921875,-121.3758468628
,
2406.474609375,-121.4405136108
,
2414.8093261719,-121.4305496216
,
2423.1728515625,-121.391166687
,
2431.5654296875,-121.4171981812
,
2439.9855957031,-121.5208740234
,
2448.4365234375,-121.6551132202
,
2456.9165039063,-121.681602478
,
2465.4260253906,-121.6574707031
,
2473.9633789063,-121.6644821167
,
2482.5319824219,-121.714050293
,
2491.1301269531,-121.7686080933
,
2499.7580566406,-121.8145675659
,
2508.4143066406,-121.8461837769
,
2517.1020507813,-121.8642120361
,
2525.8200683594,-121.8538742065
,
2534.5681152344,-121.8040466309
,
2543.3464355469,-121.7697296143
,
2552.1538085938,-121.760093689
,
2560.9931640625,-121.7511749268
,
2569.8630371094,-121.7437133789
,
2578.763671875,-121.7911376953
,
2587.6936035156,-121.9092330933
,
2596.6560058594,-122.0496063232
,
2605.6494140625,-122.0692520142
,
2614.673828125,-122.0453872681
,
2623.7282714844,-122.0421600342
,
2632.8154296875,-122.0413208008
,
2641.9340820313,-122.0195541382
,
2651.0842285156,-122.0698852539
,
2660.2646484375,-122.1661605835
,
2669.478515625,-122.2381591797
,
2678.7241210938,-122.2576370239
,
2688.0017089844,-122.271232605
,
2697.3100585938,-122.3189239502
,
2706.6518554688,-122.3465881348
,
2716.0263671875,-122.3271331787
,
2725.4331054688,-122.2817230225
,
2734.87109375,-122.2519989014
,
2744.3432617188,-122.2882385254
,
2753.8481445313,-122.365562439
,
2763.3859863281,-122.4694519043
,
2772.9553222656,-122.5749511719
,
2782.5593261719,-122.6231002808
,
2792.1965332031,-122.6243209839
,
2801.8671875,-122.6299514771
,
2811.5698242188,-122.6691360474
,
2821.3073730469,-122.7270431519
,
2831.0788574219,-122.7396392822
,
2840.8842773438,-122.6924209595
,
2850.7219238281,-122.6847000122
,
2860.5952148438,-122.7678375244
,
2870.5029296875,-122.87084198
,
2880.4448242188,-122.9230575562
,
2890.4194335938,-122.938949585
,
2900.4301757813,-122.9675827026
,
2910.4758300781,-123.0193557739
,
2920.5561523438,-123.0602493286
,
2930.6696777344,-123.0238342285
,
2940.8198242188,-122.9050216675
,
2951.0053710938,-122.8446044922
,
2961.2260742188,-122.924079895
,
2971.48046875,-123.0621185303
,
2981.7719726563,-123.183631897
,
2992.0991210938,-123.2433013916
,
3002.4621582031,-123.1808624268
,
3012.859375,-123.1816940308
,
3023.2944335938,-123.1757583618
,
3033.7653808594,-123.1636047363
,
3044.2727050781,-123.1552810669
,
3054.8146972656,-123.1535568237
,
3065.3950195313,-123.1670074463
,
3076.01171875,-123.2000045776
,
3086.6655273438,-123.243927002
,
3097.3542480469,-123.3074874878
,
3108.0817871094,-123.3735656738
,
3118.8464355469,-123.4420471191
,
3129.6484375,-123.4995727539
,
3140.4860839844,-123.5493774414
,
3151.3630371094,-123.5871276855
,
3162.2775878906,-123.6115951538
,
3173.2299804688,-123.6299133301
,
3184.2204589844,-123.6396255493
,
3195.2470703125,-123.6427307129
,
3206.3137207031,-123.6418685913
,
3217.4184570313,-123.6349868774
,
3228.5620117188,-123.6278457642
,
3239.7421875,-123.6221389771
,
3250.962890625,-123.6266937256
,
3262.2224121094,-123.6454849243
,
3273.5209960938,-123.6758956909
,
3284.8569335938,-123.728187561
,
3296.2338867188,-123.7907943726
,
3307.6501464844,-123.8601837158
,
3319.1059570313,-123.9333648682
,
3330.5998535156,-124.0038528442
,
3342.1352539063,-124.0709457397
,
3353.7104492188,-124.1292190552
,
3365.3259277344,-124.166633606
,
3376.9797363281,-124.175994873
,
3388.67578125,-124.1297912598
,
3400.4123535156,-123.9597396851
,
3412.189453125,-123.6862487793
,
3424.0056152344,-123.2859420776
,
3435.8645019531,-122.756187439
,
3447.7644042969,-122.2344741821
,
3459.7055664063,-121.7467041016
,
3471.6860351563,-121.4447479248
,
3483.7102050781,-121.3434829712
,
3495.7758789063,-121.4192886353
,
3507.8833007813,-121.7150039673
,
3520.0307617188,-122.1903839111
,
3532.2221679688,-122.7147445679
,
3544.4558105469,-123.2530441284
,
3556.7319335938,-123.6874771118
,
3569.0485839844,-124.0032272339
,
3581.4099121094,-124.2273712158
,
3593.8139648438,-124.3667221069
,
3606.2609863281,-124.4409179688
,
3618.7490234375,-124.4930114746
,
3631.2824707031,-124.5285949707
,
3643.8591308594,-124.5533065796
,
3656.4794921875,-124.5712509155
,
3669.1416015625,-124.5821990967
,
3681.8493652344,-124.5841903687
,
3694.6013183594,-124.5720214844
,
3707.3974609375,-124.5440368652
,
3720.2358398438,-124.5100097656
,
3733.1206054688,-124.4748382568
,
3746.0500488281,-124.4457855225
,
3759.0244140625,-124.4364395142
,
3772.0415039063,-124.4446868896
,
3785.1059570313,-124.4688262939
,
3798.2153320313,-124.5060119629
,
3811.3703613281,-124.5477142334
,
3824.5688476563,-124.5836486816
,
3837.8149414063,-124.6129150391
,
3851.1071777344,-124.6357498169
,
3864.4453125,-124.654296875
,
3877.8273925781,-124.6707458496
,
3891.2580566406,-124.6829681396
,
3904.7353515625,-124.6877975464
,
3918.2590332031,-124.6823196411
,
3931.8276367188,-124.6633300781
,
3945.4453125,-124.6378097534
,
3959.1103515625,-124.6170349121
,
3972.8225097656,-124.6083297729
,
3986.5822753906,-124.6168289185
,
4000.3872070313,-124.6446762085
,
4014.2424316406,-124.6836929321
,
4028.1455078125,-124.7222824097
,
4042.0969238281,-124.7577514648
,
4056.0942382813,-124.7910308838
,
4070.1423339844,-124.8264770508
,
4084.2392578125,-124.8725509644
,
4098.384765625,-124.9323730469
,
4112.5771484375,-125.0011291504
,
4126.8208007813,-125.0712890625
,
4141.1137695313,-125.1325912476
,
4155.4565429688,-125.173500061
,
4169.8461914063,-125.1811141968
,
4184.2885742188,-125.152130127
,
4198.7802734375,-125.1034164429
,
4213.3227539063,-125.0532150269
,
4227.9130859375,-125.0208358765
,
4242.5561523438,-125.0216217041
,
4257.25,-125.061920166
,
4271.9951171875,-125.1350250244
,
4286.7885742188,-125.216255188
,
4301.6357421875,-125.2826690674
,
4316.5341796875,-125.3283309937
,
4331.484375,-125.3580322266
,
4346.4838867188,-125.3819351196
,
4361.5375976563,-125.4101715088
,
4376.6435546875,-125.4489364624
,
4391.8017578125,-125.4992370605
,
4407.0102539063,-125.5562896729
,
4422.2739257813,-125.6076660156
,
4437.58984375,-125.6421203613
,
4452.9594726563,-125.6539764404
,
4468.3793945313,-125.643661499
,
4483.85546875,-125.6147232056
,
4499.3852539063,-125.5709152222
,
4514.96875,-125.5165328979
,
4530.603515625,-125.4595794678
,
4546.294921875,-125.4136123657
,
4562.041015625,-125.3931274414
,
4577.8413085938,-125.4031906128
,
4593.6938476563,-125.4319915771
,
4609.6040039063,-125.4559707642
,
4625.5693359375,-125.4639816284
,
4641.58984375,-125.4624557495
,
4657.6630859375,-125.4671020508
,
4673.7944335938,-125.4897384644
,
4689.9819335938,-125.5317077637
,
4706.2255859375,-125.5863265991
,
4722.5229492188,-125.6454315186
,
4738.87890625,-125.7039337158
,
4755.2919921875,-125.7600631714
,
4771.76171875,-125.8132324219
,
4788.2861328125,-125.8620147705
,
4804.8701171875,-125.9033889771
,
4821.5112304688,-125.9335250854
,
4838.2104492188,-125.9505462646
,
4854.96484375,-125.9573135376
,
4871.7797851563,-125.9608459473
,
4888.6528320313,-125.966835022
,
4905.5844726563,-125.9722747803
,
4922.5717773438,-125.9764328003
,
4939.62109375,-125.9658050537
,
4956.7294921875,-125.9362716675
,
4973.896484375,-125.8943557739
,
4991.1206054688,-125.8524932861
,
5008.4072265625,-125.820640564
,
5025.75390625,-125.8025588989
,
5043.16015625,-125.7997283936
,
5060.626953125,-125.8393783569
,
5078.1513671875,-125.9355392456
,
5095.7392578125,-126.02709198
,
5113.3881835938,-126.1149902344
,
5131.0981445313,-126.178894043
,
5148.8666992188,-126.2115325928
,
5166.6997070313,-126.2209854126
,
5184.5942382813,-126.2219390869
,
5202.55078125,-126.2249298096
,
5220.5668945313,-126.2318344116
,
5238.6479492188,-126.2382888794
,
5256.7915039063,-126.239364624
,
5274.9985351563,-126.235748291
,
5293.2651367188,-126.2364273071
,
5311.5981445313,-126.25340271
,
5329.9946289063,-126.2910842896
,
5348.4545898438,-126.364692688
,
5366.9760742188,-126.4239883423
,
5385.564453125,-126.4464797974
,
5404.216796875,-126.4599227905
,
5422.9340820313,-126.4699020386
,
5441.7133789063,-126.4816741943
,
5460.560546875,-126.4958572388
,
5479.47265625,-126.506187439
,
5498.4506835938,-126.5064163208
,
5517.4912109375,-126.5001831055
,
5536.6010742188,-126.5057754517
,
5555.7768554688,-126.5308914185
,
5575.0190429688,-126.5439987183
,
5594.3247070313,-126.5489425659
,
5613.7001953125,-126.5583724976
,
5633.1430664063,-126.5867919922
,
5652.6533203125,-126.6343307495
,
5672.2275390625,-126.7021942139
,
5691.873046875,-126.7299118042
,
5711.5869140625,-126.7210083008
,
5731.3686523438,-126.7036437988
,
5751.2158203125,-126.6870880127
,
5771.134765625,-126.6753005981
,
5791.123046875,-126.6606521606
,
5811.1801757813,-126.6391983032
,
5831.3037109375,-126.6238250732
,
5851.5,-126.6179351807
,
5871.7666015625,-126.6277313232
,
5892.1030273438,-126.6744308472
,
5912.5068359375,-126.7491912842
,
5932.9848632813,-126.8120956421
,
5953.533203125,-126.8747787476
,
5974.1533203125,-126.9269104004
,
5994.8408203125,-126.9731216431
,
6015.6040039063,-126.998626709
,
6036.4384765625,-127.0160064697
,
6057.345703125,-127.0388946533
,
6078.3217773438,-127.0767211914
,
6099.3735351563,-127.1106643677
,
6120.4985351563,-127.1256332397
,
6141.6967773438,-127.1247787476
,
6162.96484375,-127.0718841553
,
6184.3095703125,-126.9773101807
,
6205.7290039063,-126.9098739624
,
6227.2221679688,-126.8582992554
,
6248.7866210938,-126.8479156494
,
6270.4287109375,-126.9317626953
,
6292.1459960938,-127.0420532227
,
6313.9384765625,-127.2008056641
,
6335.806640625,-127.284362793
,
6357.7470703125,-127.2843093872
,
6379.7666015625,-127.2615432739
,
6401.8627929688,-127.2231674194
,
6424.03515625,-127.2031097412
,
6446.28125,-127.1971130371
,
6468.607421875,-127.1657028198
,
6491.0112304688,-127.1147460938
,
6513.4926757813,-127.0995635986
,
6536.0483398438,-127.1535491943
,
6558.685546875,-127.2585144043
,
6581.4013671875,-127.3156967163
,
6604.1958007813,-127.3306121826
,
6627.0654296875,-127.302444458
,
6650.017578125,-127.2908401489
,
6673.0498046875,-127.3024597168
,
6696.1616210938,-127.3237075806
,
6719.349609375,-127.3589553833
,
6742.6220703125,-127.4104309082
,
6765.974609375,-127.438041687
,
6789.408203125,-127.4513778687
,
6812.9194335938,-127.4479370117
,
6836.515625,-127.435256958
,
6860.1938476563,-127.3910598755
,
6883.9536132813,-127.2879638672
,
6907.7919921875,-126.9152679443
,
6931.716796875,-126.2878265381
,
6955.724609375,-125.9010391235
,
6979.8154296875,-125.8232269287
,
7003.9858398438,-126.2927932739
,
7028.2436523438,-126.9640731812
,
7052.5859375,-127.4061431885
,
7077.0122070313,-127.5615310669
,
7101.5190429688,-127.6310501099
,
7126.1147460938,-127.6500320435
,
7150.7958984375,-127.6592102051
,
7175.5625,-127.6750259399
,
7200.4106445313,-127.6995010376
,
7225.3491210938,-127.6904754639
,
7250.3735351563,-127.6360778809
,
7275.4848632813,-127.5937728882
,
7300.6791992188,-127.6152496338
,
7325.96484375,-127.6753540039
,
7351.337890625,-127.7279968262
,
7376.798828125,-127.7431945801
,
7402.3442382813,-127.723274231
,
7427.9819335938,-127.7185134888
,
7453.7080078125,-127.7698898315
,
7479.5239257813,-127.8464584351
,
7505.4248046875,-127.9058227539
,
7531.4194335938,-127.9318771362
,
7557.50390625,-127.9008712769
,
7583.6791992188,-127.81590271
,
7609.9409179688,-127.7897262573
,
7636.2973632813,-127.8425445557
,
7662.7451171875,-127.9280395508
,
7689.28515625,-127.9965286255
,
7715.912109375,-128.0233306885
,
7742.6357421875,-127.9977722168
,
7769.4521484375,-127.9531478882
,
7796.361328125,-127.9554138184
,
7823.359375,-127.9926757813
,
7850.455078125,-128.030456543
,
7877.6450195313,-128.0710601807
,
7904.9287109375,-128.1679840088
,
7932.302734375,-128.246887207
,
7959.7758789063,-128.2674255371
,
7987.3442382813,-128.242401123
,
8015.0078125,-128.2232513428
,
8042.767578125,-128.2658691406
,
8070.619140625,-128.3296508789
,
8098.5712890625,-128.3636627197
,
8126.6201171875,-128.3251953125
,
8154.7666015625,-128.2776184082
,
8183.0053710938,-128.2674255371
,
8211.3466796875,-128.2640380859
,
8239.787109375,-128.2466583252
,
8268.3251953125,-128.2263641357
,
8296.95703125,-128.2082824707
,
8325.693359375,-128.2249908447
,
8354.529296875,-128.2786407471
,
8383.46484375,-128.3222961426
,
8412.49609375,-128.314453125
,
8441.6318359375,-128.3394165039
,
8470.869140625,-128.4085388184
,
8500.2080078125,-128.4532928467
,
8529.642578125,-128.4250946045
,
8559.1845703125,-128.3956604004
,
8588.8291015625,-128.3872070313
,
8618.576171875,-128.4101409912
,
8648.421875,-128.4717559814
,
8678.375,-128.551574707
,
8708.4326171875,-128.5762329102
,
8738.59375,-128.5300750732
,
8768.8544921875,-128.5496368408
,
8799.224609375,-128.5849304199
,
8829.7001953125,-128.5739135742
,
8860.2822265625,-128.5552368164
,
8890.9638671875,-128.6011047363
,
8921.7578125,-128.6304931641
,
8952.658203125,-128.6314086914
,
8983.6650390625,-128.6679077148
,
9014.7744140625,-128.7429351807
,
9045.9970703125,-128.7274475098
,
9077.3271484375,-128.6226196289
,
9108.765625,-128.5823669434
,
9140.30859375,-128.659286499
,
9171.9658203125,-128.7036895752
,
9203.732421875,-128.6663970947
,
9235.609375,-128.6127929688
,
9267.5908203125,-128.650100708
,
9299.689453125,-128.7364501953
,
9331.8984375,-128.8339233398
,
9364.21875,-128.9541320801
,
9396.646484375,-129.0299530029
,
9429.19140625,-129.0127258301
,
9461.8486328125,-128.9764556885
,
9494.619140625,-128.9457092285
,
9527.498046875,-128.9129180908
,
9560.49609375,-128.9071960449
,
9593.6083984375,-128.8730621338
,
9626.8359375,-128.7591552734
,
9660.171875,-128.7458496094
,
9693.6298828125,-128.8662567139
,
9727.203125,-128.9360198975
,
9760.8935546875,-128.9060058594
,
9794.6943359375,-128.8914031982
,
9828.6171875,-128.9186553955
,
9862.658203125,-128.9498138428
,
9896.8173828125,-128.9696350098
,
9931.0888671875,-128.9063568115
,
9965.4853515625,-128.8367462158
,
10000,-128.9114379883
,
10034.634765625,-128.919128418
,
10069.388671875,-128.9287109375
,
10104.263671875,-128.9454803467
,
10139.259765625,-128.9642486572
,
10174.365234375,-128.9841918945
,
10209.603515625,-128.9949188232
,
10244.9638671875,-128.9914093018
,
10280.447265625,-128.9746246338
,
10316.052734375,-128.9380950928
,
10351.7822265625,-128.8971405029
,
10387.634765625,-128.8616638184
,
10423.6123046875,-128.840713501
,
10459.7021484375,-128.8578948975
,
10495.9287109375,-128.9009857178
,
10532.28125,-128.9687957764
,
10568.759765625,-129.0617370605
,
10605.3642578125,-129.1572723389
,
10642.0947265625,-129.2488555908
,
10678.953125,-129.329788208
,
10715.939453125,-129.389755249
,
10753.0419921875,-129.4382171631
,
10790.2841796875,-129.476776123
,
10827.65625,-129.5067901611
,
10865.1572265625,-129.5307769775
,
10902.7880859375,-129.549331665
,
10940.5498046875,-129.5617675781
,
10978.44140625,-129.5640716553
,
11016.46484375,-129.5578613281
,
11054.607421875,-129.5476074219
,
11092.89453125,-129.535949707
,
11131.314453125,-129.5294036865
,
11169.8671875,-129.5328063965
,
11208.5537109375,-129.543838501
,
11247.3740234375,-129.5607147217
,
11286.3291015625,-129.5790405273
,
11325.4189453125,-129.591217041
,
11364.630859375,-129.5978393555
,
11403.9921875,-129.6006774902
,
11443.4892578125,-129.6028137207
,
11483.123046875,-129.611541748
,
11522.89453125,-129.6250610352
,
11562.8037109375,-129.6398162842
,
11602.8505859375,-129.6517333984
,
11643.037109375,-129.6537628174
,
11683.3486328125,-129.6428985596
,
11723.8134765625,-129.6254272461
,
11764.4189453125,-129.6061706543
,
11805.1640625,-129.5902252197
,
11846.05078125,-129.5840301514
,
11887.0791015625,-129.5882568359
,
11928.2490234375,-129.5975189209
,
11969.5625,-129.6072387695
,
12011.0048828125,-129.6126251221
,
12052.6044921875,-129.6086578369
,
12094.3486328125,-129.5937347412
,
12136.236328125,-129.5770874023
,
12178.26953125,-129.5674743652
,
12220.44921875,-129.573348999
,
12262.7734375,-129.6013031006
,
12305.2451171875,-129.6552124023
,
12347.8505859375,-129.7252655029
,
12390.6162109375,-129.7952728271
,
12433.53125,-129.854385376
,
12476.59375,-129.8956451416
,
12519.8056640625,-129.9173431396
,
12563.16796875,-129.9238586426
,
12606.6796875,-129.9259490967
,
12650.3427734375,-129.9344177246
,
12694.15625,-129.9512939453
,
12738.107421875,-129.9737701416
,
12782.2255859375,-129.9962005615
,
12826.49609375,-130.0126953125
,
12870.919921875,-130.0200653076
,
12915.498046875,-130.0193786621
,
12960.23046875,-130.0152740479
,
13005.1171875,-130.0093078613
,
13050.16015625,-130.0001220703
,
13095.3447265625,-129.9860839844
,
13140.69921875,-129.967590332
,
13186.2119140625,-129.9483947754
,
13231.8818359375,-129.9354553223
,
13277.7099609375,-129.9369812012
,
13323.6962890625,-129.96043396
,
13369.8427734375,-130.0056304932
,
13416.1484375,-130.0629882813
,
13462.599609375,-130.1182556152
,
13509.2265625,-130.154586792
,
13556.015625,-130.1580200195
,
13602.9658203125,-130.1237335205
,
13650.0791015625,-130.0592803955
,
13697.35546875,-129.9823455811
,
13744.7958984375,-129.9140472412
,
13792.400390625,-129.8716125488
,
13840.154296875,-129.8653869629
,
13888.0888671875,-129.9002532959
,
13936.1904296875,-129.9775848389
,
13984.45703125,-130.0938415527
,
14032.8916015625,-130.2302246094
,
14081.494140625,-130.3602600098
,
14130.2646484375,-130.4563598633
,
14179.2041015625,-130.5032501221
,
14228.2978515625,-130.506149292
,
14277.5771484375,-130.4867706299
,
14327.0263671875,-130.4702453613
,
14376.6474609375,-130.47265625
,
14426.4404296875,-130.495513916
,
14476.4052734375,-130.5288696289
,
14526.5439453125,-130.5595245361
,
14576.8564453125,-130.5793304443
,
14627.326171875,-130.5881347656
,
14677.9873046875,-130.5901947021
,
14728.82421875,-130.5857391357
,
14779.8369140625,-130.5709838867
,
14831.025390625,-130.5409698486
,
14882.392578125,-130.4989471436
,
14933.9365234375,-130.4576873779
,
14985.66015625,-130.4324645996
,
15037.5458984375,-130.4311523438
,
15089.626953125,-130.4490356445
,
15141.8896484375,-130.4720458984
,
15194.3330078125,-130.4861755371
,
15246.9580078125,-130.4866638184
,
15299.7646484375,-130.4806976318
,
15352.7548828125,-130.4824981689
,
15405.9287109375,-130.5042877197
,
15459.26953125,-130.5491027832
,
15512.8115234375,-130.6096801758
,
15566.5390625,-130.673828125
,
15620.453125,-130.7311706543
,
15674.5546875,-130.7757263184
,
15728.8427734375,-130.8029174805
,
15783.318359375,-130.8071136475
,
15837.9833984375,-130.7841491699
,
15892.8369140625,-130.7054595947
,
15947.8642578125,-130.6139068604
,
16003.0986328125,-130.5671081543
,
16058.5244140625,-130.540802002
,
16114.142578125,-130.5347747803
,
16169.953125,-130.5456237793
,
16225.95703125,-130.5718994141
,
16282.1552734375,-130.6159820557
,
16338.5478515625,-130.6799163818
,
16395.1171875,-130.7577667236
,
16451.900390625,-130.8547058105
,
16508.880859375,-130.8824615479
,
16566.05859375,-130.8518676758
,
16623.435546875,-130.8092346191
,
16681.009765625,-130.7779846191
,
16738.783203125,-130.7686767578
,
16796.7578125,-130.7781524658
,
16854.9140625,-130.7975921631
,
16913.2890625,-130.8306732178
,
16971.869140625,-130.857711792
,
17030.650390625,-130.8647460938
,
17089.634765625,-130.8610076904
,
17148.82421875,-130.8502349854
,
17208.216796875,-130.8385925293
,
17267.818359375,-130.8256225586
,
17327.60546875,-130.8151550293
,
17387.619140625,-130.8131408691
,
17447.83984375,-130.8240203857
,
17508.26953125,-130.855178833
,
17568.908203125,-130.9383392334
,
17629.7578125,-131.0260620117
,
17690.81640625,-131.0594177246
,
17752.087890625,-131.0654754639
,
17813.552734375,-131.054901123
,
17875.25,-131.0475006104
,
17937.158203125,-131.0679473877
,
17999.283203125,-131.0924835205
,
18061.623046875,-131.1157684326
,
18124.1796875,-131.1389312744
,
18186.951171875,-131.1961669922
,
18249.94140625,-131.2888793945
,
18313.12890625,-131.3630523682
,
18376.5546875,-131.4293060303
,
18440.201171875,-131.4945068359
,
18504.068359375,-131.5305786133
,
18568.15625,-131.5422668457
,
18632.466796875,-131.5447692871
,
18697,-131.5227203369
,
18761.755859375,-131.4783325195
,
18826.71484375,-131.4461975098
,
18891.919921875,-131.4154815674
,
18957.3515625,-131.4005126953
,
19023.009765625,-131.3912658691
,
19088.89453125,-131.3781738281
,
19155.0078125,-131.3670806885
,
19221.3515625,-131.3912353516
,
19287.923828125,-131.4355010986
,
19354.705078125,-131.5010070801
,
19421.73828125,-131.5216522217
,
19489.005859375,-131.5036010742
,
19556.50390625,-131.4741821289
,
19624.23828125,-131.466217041
,
19692.205078125,-131.470916748
,
19760.408203125,-131.4834899902
,
19828.84765625,-131.5123596191
,
19897.501953125,-131.5464477539
,
19966.416015625,-131.5906219482
,
20035.568359375,-131.5929260254
,
20104.9609375,-131.5621948242
,
20174.59375,-131.5059661865
,
20244.466796875,-131.4733428955
,
20314.583984375,-131.4792327881
,
20384.94140625,-131.4993591309
,
20455.544921875,-131.5098266602
,
20526.369140625,-131.5056304932
,
20597.4609375,-131.4836578369
,
20668.798828125,-131.4553375244
,
20740.384765625,-131.4190368652
,
20812.21875,-131.3806915283
,
20884.30078125,-131.3179321289
,
20956.6328125,-131.2937164307
,
21029.21484375,-131.3612365723
,
21102.025390625,-131.4905090332
,
21175.111328125,-131.6403808594
,
21248.44921875,-131.7669677734
,
21322.04296875,-131.8221740723
,
21395.890625,-131.8539581299
,
21469.994140625,-131.8370819092
,
21544.35546875,-131.7685852051
,
21618.97265625,-131.6767578125
,
21693.82421875,-131.6086883545
,
21768.9609375,-131.6091461182
,
21844.357421875,-131.7066650391
,
21920.013671875,-131.8317718506
,
21995.931640625,-131.8626403809
,
22072.115234375,-131.7392272949
,
22148.560546875,-131.5041809082
,
22225.271484375,-131.3565063477
,
22302.22265625,-131.4479827881
,
22379.46484375,-131.6756896973
,
22456.974609375,-131.8792114258
,
22534.75390625,-131.9783630371
,
22612.802734375,-131.9994659424
,
22691.12109375,-132.0287017822
,
22769.7109375,-132.0816802979
,
22848.572265625,-132.1192474365
,
22927.681640625,-132.1161346436
,
23007.08984375,-132.0983886719
,
23086.775390625,-132.0963439941
,
23166.734375,-132.0986328125
,
23246.970703125,-132.1002807617
,
23327.486328125,-132.1042327881
,
23408.279296875,-132.1048431396
,
23489.353515625,-132.1000976563
,
23570.681640625,-132.1033477783
,
23652.318359375,-132.1202087402
,
23734.236328125,-132.1549224854
,
23816.439453125,-132.2281799316
,
23898.92578125,-132.2915649414
,
23981.69921875,-132.3095703125
,
24064.7578125,-132.2537689209
,
24148.10546875,-132.1200866699
,
24231.71484375,-131.9476318359
,
24315.640625,-131.8989868164
,
24399.857421875,-131.9746856689
,
24484.365234375,-132.1802368164
,
24569.1640625,-132.323135376
,
24654.259765625,-132.3804931641
,
24739.6484375,-132.3556213379
,
24825.33203125,-132.3087615967
,
24911.287109375,-132.2906188965
,
24997.56640625,-132.3135375977
,
25084.14453125,-132.3687896729
,
25171.021484375,-132.4521484375
,
25258.19921875,-132.5883331299
,
25345.681640625,-132.7473449707
,
25433.46484375,-132.7921447754
,
25521.552734375,-132.7774200439
,
25609.9453125,-132.7154541016
,
25698.615234375,-132.5809326172
,
25787.62109375,-132.4440002441
,
25876.935546875,-132.3359832764
,
25966.55859375,-132.3129119873
,
26056.494140625,-132.4062652588
,
26146.73828125,-132.4650878906
,
26237.296875,-132.4562072754
,
26328.16796875,-132.4015045166
,
26419.326171875,-132.4036102295
,
26510.828125,-132.5304718018
,
26602.646484375,-132.6623535156
,
26694.783203125,-132.7367706299
,
26787.240234375,-132.7255249023
,
26880.015625,-132.6370391846
,
26973.11328125,-132.556930542
,
27066.53515625,-132.5738067627
,
27160.248046875,-132.6475219727
,
27254.31640625,-132.7477264404
,
27348.7109375,-132.8660888672
,
27443.431640625,-132.8618621826
,
27538.48046875,-132.7320861816
,
27633.859375,-132.6378631592
,
27729.568359375,-132.6288299561
,
27825.607421875,-132.6825256348
,
27921.94921875,-132.774230957
,
28018.65625,-132.8812408447
,
28115.697265625,-132.9622192383
,
28213.07421875,-132.9923553467
,
28310.7890625,-133.0152282715
,
28408.841796875,-132.982208252
,
28507.234375,-132.9010467529
,
28605.96875,-132.8378601074
,
28705.013671875,-132.809967041
,
28804.431640625,-132.8434448242
,
28904.193359375,-132.9592132568
,
29004.302734375,-133.0529174805
,
29104.7578125,-133.0213470459
,
29205.560546875,-132.9649353027
,
29306.712890625,-132.9776000977
,
29408.21484375,-132.9709472656
,
29510.037109375,-132.9326782227
,
29612.244140625,-132.9576263428
,
29714.8046875,-132.99269104
,
29817.720703125,-132.947479248
,
29920.9921875,-132.8713684082
,
30024.623046875,-133.0887298584
,
30128.611328125,-133.1435394287
,
30232.9609375,-133.1893310547
,
30337.63671875,-133.2268371582
,
30442.7109375,-133.2382354736
,
30548.146484375,-133.2398376465
,
30653.94921875,-133.2244567871
,
30760.1171875,-133.2040863037
,
30866.654296875,-133.1820983887
,
30973.55859375,-133.1663665771
,
31080.833984375,-133.1565246582
,
31188.447265625,-133.1523590088
,
31296.466796875,-133.1583709717
,
31404.861328125,-133.1692352295
,
31513.630859375,-133.1872406006
,
31622.77734375,-133.2149810791
,
31732.30078125,-133.2470550537
,
31842.203125,-133.2849731445
,
31952.48828125,-133.3207397461
,
32063.154296875,-133.3531799316
,
32174.16796875,-133.3743286133
,
32285.6015625,-133.3856201172
,
32397.421875,-133.3907470703
,
32509.62890625,-133.3901367188
,
32622.224609375,-133.3913421631
,
32735.208984375,-133.3941955566
,
32848.5859375,-133.4011077881
,
32962.35546875,-133.4072113037
,
33076.484375,-133.4118041992
,
33191.04296875,-133.409866333
,
33305.99609375,-133.4024047852
,
33421.3515625,-133.3913421631
,
33537.10546875,-133.377166748
,
33653.2578125,-133.3646087646
,
33769.81640625,-133.3542480469
,
33886.77734375,-133.3482818604
,
34004.10546875,-133.3466491699
,
34121.875,-133.346572876
,
34240.0546875,-133.3475036621
,
34358.64453125,-133.3485107422
,
34477.64453125,-133.352432251
,
34597.0546875,-133.3605957031
,
34716.87890625,-133.3837585449
,
34837.12109375,-133.4218139648
,
34957.73828125,-133.4707183838
,
35078.8125,-133.5297698975
,
35200.30859375,-133.5839233398
,
35322.22265625,-133.6274414063
,
35444.55859375,-133.6582641602
,
35567.3203125,-133.6715087891
,
35690.50390625,-133.6821594238
,
35814.1171875,-133.6953125
,
35938.1171875,-133.7157897949
,
36062.58984375,-133.7504272461
,
36187.4921875,-133.7903594971
,
36312.82421875,-133.8322906494
,
36438.58984375,-133.8707122803
,
36564.796875,-133.8936157227
,
36691.4375,-133.9016265869
,
36818.515625,-133.8951873779
,
36945.9921875,-133.8747406006
,
37073.953125,-133.8523406982
,
37202.359375,-133.8371887207
,
37331.20703125,-133.8320922852
,
37460.5,-133.840057373
,
37590.24609375,-133.8559570313
,
37720.4375,-133.8694000244
,
37851.078125,-133.8774414063
,
37982.1328125,-133.8778991699
,
38113.68359375,-133.8724822998
,
38245.6875,-133.8706054688
,
38378.1484375,-133.8767700195
,
38511.0703125,-133.8947906494
,
38644.453125,-133.9299316406
,
38778.296875,-133.9859924316
,
38912.6015625,-134.0549926758
,
39047.33203125,-134.1302490234
,
39182.5703125,-134.2032470703
,
39318.27734375,-134.2583312988
,
39454.453125,-134.2828216553
,
39591.1015625,-134.2850036621
,
39728.2265625,-134.2745513916
,
39865.8203125,-134.2634887695
,
40003.89453125,-134.2667236328
,
40142.4453125,-134.2949829102
,
40281.43359375,-134.3390808105
,
40420.9453125,-134.3913269043
,
40560.94140625,-134.4433441162
,
40701.42578125,-134.4870605469
,
40842.390625,-134.5127868652
,
40983.84765625,-134.516204834
,
41125.79296875,-134.4987792969
,
41268.23046875,-134.4642944336
,
41411.1171875,-134.4204864502
,
41554.5390625,-134.3784179688
,
41698.46484375,-134.3522033691
,
41842.8828125,-134.3506469727
,
41987.8046875,-134.3666534424
,
42133.2265625,-134.393371582
,
42279.15234375,-134.4257202148
,
42425.5859375,-134.4618988037
,
42572.4765625,-134.5032653809
,
42719.92578125,-134.5514831543
,
42867.8828125,-134.600189209
,
43016.35546875,-134.6367797852
,
43165.33984375,-134.6533813477
,
43314.84375,-134.6508331299
,
43464.859375,-134.6380462646
,
43615.3984375,-134.6271362305
,
43766.41015625,-134.6259918213
,
43917.99609375,-134.6322631836
,
44070.1015625,-134.632598877
,
44222.73828125,-134.6160888672
,
44375.90234375,-134.5875244141
,
44529.59375,-134.560256958
,
44683.8203125,-134.5477905273
,
44838.58203125,-134.5567932129
,
44993.828125,-134.5850067139
,
45149.66015625,-134.623550415
,
45306.03515625,-134.6613769531
,
45462.94921875,-134.6894226074
,
45620.41015625,-134.7031097412
,
45778.4140625,-134.70362854
,
45936.96484375,-134.6991424561
,
46096.06640625,-134.7035217285
,
46255.66796875,-134.727645874
,
46415.87109375,-134.7740478516
,
46576.62890625,-134.8343505859
,
46737.9453125,-134.8928070068
,
46899.8203125,-134.9342193604
,
47062.2578125,-134.9520263672
,
47225.25390625,-134.9515533447
,
47388.81640625,-134.9460906982
,
47552.89453125,-134.947845459
,
47717.58984375,-134.9604187012
,
47882.859375,-134.9781951904
,
48048.69921875,-134.9923400879
,
48215.11328125,-134.997467041
,
48382.10546875,-134.9939117432
,
48549.671875,-134.9859008789
,
48717.82421875,-134.9796447754
,
48886.5,-134.9829101563
,
49055.81640625,-134.9916534424
,
49225.71875,-135.0279083252
,
49396.2109375,-135.0879211426
,
49567.29296875,-135.1618499756
,
49738.96484375,-135.2320251465
,
49911.234375,-135.2827606201
,
50084.1015625,-135.3096313477
,
50257.56640625,-135.3206634521
,
50431.57421875,-135.3285675049
,
50606.2421875,-135.3508148193
,
50781.515625,-135.380279541
,
50957.39453125,-135.402053833
,
51133.8828125,-135.4300689697
,
51310.98046875,-135.4674835205
,
51488.6953125,-135.5082397461
,
51667.0234375,-135.5384521484
,
51845.9140625,-135.5478210449
,
52025.48046875,-135.5402984619
,
52205.66796875,-135.5320281982
,
52386.48046875,-135.5378723145
,
52567.91796875,-135.5610198975
,
52749.984375,-135.5949707031
,
52932.6796875,-135.6320495605
,
53116.01171875,-135.6663970947
,
53299.91796875,-135.6901092529
,
53484.51953125,-135.6831970215
,
53669.76171875,-135.637878418
,
53855.64453125,-135.6037597656
,
54042.16796875,-135.5807800293
,
54229.33984375,-135.5678863525
,
54417.1640625,-135.5587005615
,
54605.6328125,-135.5509643555
,
54794.69921875,-135.549697876
,
54984.4765625,-135.5632476807
,
55174.9140625,-135.5983581543
,
55366.0078125,-135.6887512207
,
55557.765625,-135.7769470215
,
55750.1875,-135.799118042
,
55943.27734375,-135.7904815674
,
56137.03515625,-135.7733306885
,
56331.3984375,-135.7695922852
,
56526.5,-135.7806396484
,
56722.27734375,-135.779876709
,
56918.734375,-135.7364807129
,
57115.8671875,-135.7063446045
,
57313.6875,-135.7088165283
,
57512.19140625,-135.7506256104
,
57711.37890625,-135.8139190674
,
57911.19921875,-135.8919677734
,
58111.76953125,-135.9373474121
,
58313.0390625,-135.9609985352
,
58515.00390625,-135.9870758057
,
58717.66796875,-136.0097503662
,
58921.03125,-136.0188293457
,
59125.1015625,-135.9967193604
,
59329.87890625,-135.9634857178
,
59535.30078125,-135.926361084
,
59741.5,-135.9022369385
,
59948.41015625,-135.9234466553
,
60156.0390625,-135.996887207
,
60364.38671875,-136.0606536865
,
60573.45703125,-136.1160888672
,
60783.25,-136.1342315674
,
60993.76953125,-136.0693969727
,
61204.953125,-136.0022583008
,
61416.93359375,-135.9510040283
,
61629.6484375,-135.9113616943
,
61843.09765625,-135.8912200928
,
62057.2890625,-135.9074401855
,
62272.22265625,-135.9714050293
,
62487.8984375,-136.1343231201
,
62704.3203125,-136.2594909668
,
62921.42578125,-136.2635498047
,
63139.3515625,-136.1915893555
,
63358.03125,-136.114944458
,
63577.46875,-136.0845947266
,
63797.66796875,-136.0757904053
,
64018.62890625,-136.113494873
,
64240.35546875,-136.1930389404
,
64462.84765625,-136.2533111572
,
64686.109375,-136.3168182373
,
64910.078125,-136.3338775635
,
65134.890625,-136.3063354492
,
65360.48046875,-136.2280426025
,
65586.8515625,-136.1729736328
,
65814.015625,-136.1921691895
,
66041.953125,-136.3134460449
,
66270.6875,-136.4711303711
,
66500.2109375,-136.5450744629
,
66730.4609375,-136.5477752686
,
66961.578125,-136.4641571045
,
67193.5,-136.3759460449
,
67426.21875,-136.3519592285
,
67659.75,-136.3864440918
,
67894.0859375,-136.478225708
,
68129.234375,-136.5576171875
,
68365.1953125,-136.5771026611
,
68601.8984375,-136.581817627
,
68839.5,-136.6178436279
,
69077.921875,-136.7189941406
,
69317.171875,-136.8312988281
,
69557.2421875,-136.8829803467
,
69798.15625,-136.9043426514
,
70039.8984375,-136.8704833984
,
70282.4765625,-136.7835693359
,
70525.8203125,-136.6857757568
,
70770.0859375,-136.6087036133
,
71015.1875,-136.5562438965
,
71261.1484375,-136.550491333
,
71507.9609375,-136.5961761475
,
71755.625,-136.6505889893
,
72004.1484375,-136.7277984619
,
72253.53125,-136.7754516602
,
72503.6953125,-136.768447876
,
72754.8125,-136.7355957031
,
73006.7890625,-136.7325286865
,
73259.6484375,-136.7747497559
,
73513.3828125,-136.8403930664
,
73767.9921875,-136.8997955322
,
74023.484375,-136.9489593506
,
74279.859375,-136.9934082031
,
74537.0390625,-137.0119628906
,
74795.1953125,-136.9893035889
,
75054.25,-136.9418945313
,
75314.1953125,-136.9168701172
,
75575.0390625,-136.9329223633
,
75836.7890625,-136.9574127197
,
76099.4453125,-136.945892334
,
76363.015625,-136.9477233887
,
76627.4140625,-137.0126800537
,
76892.8046875,-137.141494751
,
77159.125,-137.2742767334
,
77426.359375,-137.3646240234
,
77694.5234375,-137.3870239258
,
77963.609375,-137.3408508301
,
78233.6328125,-137.2743225098
,
78504.59375,-137.2243804932
,
78776.40625,-137.2392425537
,
79049.2421875,-137.3460693359
,
79323.0234375,-137.4330749512
,
79597.7578125,-137.4631195068
,
79873.4453125,-137.4352416992
,
80150.078125,-137.3523712158
,
80427.6796875,-137.2486419678
,
80706.234375,-137.2236175537
,
80985.7578125,-137.2621612549
,
81266.15625,-137.3542480469
,
81547.6171875,-137.3984985352
,
81830.0546875,-137.3955383301
,
82113.46875,-137.3807220459
,
82397.8671875,-137.3635406494
,
82683.25,-137.3328552246
,
82969.6171875,-137.3318481445
,
83256.9765625,-137.3818664551
,
83545.2421875,-137.4448852539
,
83834.6015625,-137.5228729248
,
84124.953125,-137.5848846436
,
84416.3203125,-137.5714569092
,
84708.6875,-137.4821014404
,
85002.078125,-137.3135223389
,
85296.4765625,-137.1930389404
,
85591.8984375,-137.1699371338
,
85888.25,-137.3014984131
,
86185.71875,-137.4605560303
,
86484.21875,-137.5087738037
,
86783.75,-137.4790802002
,
87084.3203125,-137.431427002
,
87385.9375,-137.5042114258
,
87688.59375,-137.6613464355
,
87992.296875,-137.7402496338
,
88296.9609375,-137.7456665039
,
88602.7734375,-137.7043151855
,
88909.640625,-137.6745758057
,
89217.578125,-137.7431793213
,
89526.578125,-137.8439483643
,
89836.6484375,-137.8995513916
,
90147.796875,-137.8461456299
,
90460.015625,-137.7373046875
,
90773.21875,-137.7330627441
,
91087.609375,-137.7652282715
,
91403.0859375,-137.7256011963
,
91719.65625,-137.7089538574
,
92037.328125,-137.7429962158
,
92356.09375,-137.8397521973
,
92675.9609375,-137.9407348633
,
92996.9453125,-137.9224700928
,
93318.9296875,-137.8437805176
,
93642.1328125,-137.8366546631
,
93966.4609375,-137.8851165771
,
94291.90625,-137.9487304688
,
94618.484375,-138.0133056641
,
94946.1953125,-138.0214996338
,
95275.03125,-137.967956543
,
95605.015625,-137.9118804932
,
95936.03125,-137.9554595947
,
96268.3046875,-138.0185394287
,
96601.7265625,-138.0545959473
,
96936.296875,-138.0860748291
,
97272.03125,-138.0992431641
,
97608.9296875,-138.1097259521
,
97946.9921875,-138.1667175293
,
98286.2265625,-138.2747802734
,
98626.53125,-138.3348083496
,
98968.1171875,-138.2970581055
,
99310.890625,-138.2091674805
,
99654.8515625,-138.1056060791
,
100000,-138.2360076904
,
100346.34375,-138.2326049805
,
100693.890625,-138.2353973389
,
101042.640625,-138.2483520508
,
101392.59375,-138.2627868652
,
101743.65625,-138.2777709961
,
102096.0390625,-138.2835388184
,
102449.640625,-138.2789001465
,
102804.46875,-138.2651824951
,
103160.53125,-138.2401123047
,
103517.8203125,-138.2149658203
,
103876.3515625,-138.1950531006
,
104236.125,-138.1860351563
,
104597.0234375,-138.1999969482
,
104959.2890625,-138.2275238037
,
105322.8125,-138.2673339844
,
105687.59375,-138.3169250488
,
106053.640625,-138.3652191162
,
106420.953125,-138.4099884033
,
106789.53125,-138.4483947754
,
107159.390625,-138.4769592285
,
107530.421875,-138.5002441406
,
107902.84375,-138.5188293457
,
108276.5625,-138.5326080322
,
108651.5703125,-138.5417633057
,
109027.8828125,-138.5473327637
,
109405.4921875,-138.549621582
,
109784.4140625,-138.5492248535
,
110164.6484375,-138.5514526367
,
110546.078125,-138.5595550537
,
110928.9453125,-138.5757904053
,
111313.1484375,-138.6056671143
,
111698.671875,-138.6450500488
,
112085.5390625,-138.6873168945
,
112473.7421875,-138.728302002
,
112863.2890625,-138.7604675293
,
113254.1875,-138.7784576416
,
113646.3125,-138.7866821289
,
114039.921875,-138.7877655029
,
114434.890625,-138.78515625
,
114831.234375,-138.7851715088
,
115228.9453125,-138.7894287109
,
115628.03125,-138.7975616455
,
116028.5078125,-138.8087768555
,
116430.3671875,-138.821395874
,
116833.4921875,-138.8324890137
,
117238.140625,-138.840637207
,
117644.1875,-138.8449249268
,
118051.640625,-138.8446655273
,
118460.5078125,-138.8391113281
,
118870.7890625,-138.8300170898
,
119282.4921875,-138.8201293945
,
119695.625,-138.8114013672
,
120110.0546875,-138.8058319092
,
120526.046875,-138.8056182861
,
120943.484375,-138.814239502
,
121362.3671875,-138.8316497803
,
121782.6953125,-138.8585510254
,
122204.484375,-138.8949737549
,
122627.734375,-138.9400787354
,
123052.453125,-138.9921569824
,
123478.5,-139.0457763672
,
123906.1640625,-139.0950469971
,
124335.3125,-139.1353149414
,
124765.9375,-139.163269043
,
125198.0625,-139.1777954102
,
125631.6796875,-139.180770874
,
126066.796875,-139.1778106689
,
126503.421875,-139.1770172119
,
126941.5625,-139.1816558838
,
127381.078125,-139.1927032471
,
127822.2578125,-139.2096710205
,
128264.9609375,-139.2312316895
,
128709.203125,-139.2558746338
,
129154.984375,-139.2814788818
,
129602.3046875,-139.3035583496
,
130051.1796875,-139.3177490234
,
130501.6015625,-139.3215942383
,
130953.4453125,-139.3159790039
,
131407,-139.3052825928
,
131862.125,-139.2962493896
,
132318.8125,-139.2958831787
,
132777.09375,-139.3091430664
,
133236.96875,-139.3378295898
,
133698.421875,-139.3776702881
,
134161.484375,-139.4212646484
,
134626,-139.4619903564
,
135092.265625,-139.4949035645
,
135560.15625,-139.5173797607
,
136029.65625,-139.5289459229
,
136500.796875,-139.5306396484
,
136973.5625,-139.5243225098
,
137447.953125,-139.5124511719
,
137924,-139.4984130859
,
138401.546875,-139.4867553711
,
138880.890625,-139.4832458496
,
139361.90625,-139.4938049316
,
139844.578125,-139.5218963623
,
140328.921875,-139.5617370605
,
140814.9375,-139.6014404297
,
141302.640625,-139.628036499
,
141792.046875,-139.6353759766
,
142282.984375,-139.6276855469
,
142775.765625,-139.6153564453
,
143270.265625,-139.6074829102
,
143766.46875,-139.6073913574
,
144264.40625,-139.613494873
,
144764.0625,-139.6224517822
,
145265.4375,-139.6309356689
,
145768.5625,-139.636138916
,
146273.265625,-139.6368103027
,
146779.875,-139.6345062256
,
147288.234375,-139.6318359375
,
147798.359375,-139.631652832
,
148310.25,-139.6283721924
,
148823.921875,-139.6196594238
,
149339.375,-139.6106262207
,
149856.59375,-139.6118621826
,
150375.453125,-139.6315460205
,
150896.265625,-139.6699829102
,
151418.890625,-139.7217254639
,
151943.328125,-139.7818145752
,
152469.578125,-139.8482513428
,
152997.640625,-139.9174499512
,
153527.546875,-139.9791717529
,
154059.28125,-140.0187072754
,
154592.6875,-140.0258178711
,
155128.109375,-140.0009460449
,
155665.390625,-139.9523620605
,
156204.53125,-139.889541626
,
156745.546875,-139.8211364746
,
157288.421875,-139.7581481934
,
157833.1875,-139.7157440186
,
158379.828125,-139.709274292
,
158928.375,-139.7830963135
,
159478.640625,-139.9118804932
,
160030.984375,-139.9977111816
,
160585.25,-140.0628509521
,
161141.421875,-140.1058807373
,
161699.53125,-140.1323394775
,
162259.578125,-140.1448364258
,
162821.546875,-140.1409912109
,
163385.46875,-140.120803833
,
163951.171875,-140.0940246582
,
164519.015625,-140.083480835
,
165088.8125,-140.1276855469
,
165660.59375,-140.1807556152
,
166234.34375,-140.2228851318
,
166810.09375,-140.2307281494
,
167387.828125,-140.1915893555
,
167967.578125,-140.1000213623
,
168549.140625,-139.9463653564
,
169132.90625,-139.5636749268
,
169718.6875,-139.0920257568
,
170306.5,-138.8310089111
,
170896.34375,-138.717300415
,
171488.234375,-138.7957458496
,
172082.171875,-139.0521087646
,
172678.171875,-139.5953216553
,
173276.046875,-140.0703582764
,
173876.1875,-140.2483825684
,
174478.390625,-140.3438873291
,
175082.6875,-140.4026947021
,
175689.078125,-140.4899902344
,
176297.578125,-140.5846710205
,
176908.171875,-140.629699707
,
177520.890625,-140.6436767578
,
178135.53125,-140.6276092529
,
178752.484375,-140.5839538574
,
179371.59375,-140.5617370605
,
179992.84375,-140.5684356689
,
180616.234375,-140.583114624
,
181241.796875,-140.597442627
,
181869.515625,-140.6084899902
,
182499.40625,-140.6085968018
,
183131.28125,-140.6058654785
,
183765.546875,-140.6077423096
,
184402.015625,-140.631652832
,
185040.6875,-140.6753692627
,
185681.5625,-140.706817627
,
186324.671875,-140.7292938232
,
186969.984375,-140.7373504639
,
187617.546875,-140.7295532227
,
188267.15625,-140.7209472656
,
188919.203125,-140.6845703125
,
189573.515625,-140.5978393555
,
190230.09375,-140.5116729736
,
190888.953125,-140.4328460693
,
191550.09375,-140.3926696777
,
192213.515625,-140.4495391846
,
192879.234375,-140.5300140381
,
193547.046875,-140.6407012939
,
194217.390625,-140.7008056641
,
194890.046875,-140.70703125
,
195565.046875,-140.6922607422
,
196242.375,-140.6598815918
,
196922.046875,-140.6227722168
,
197604.078125,-140.559173584
,
198288.484375,-140.5279693604
,
198975.015625,-140.5548706055
,
199664.15625,-140.666809082
,
200355.6875,-140.8011627197
,
201049.609375,-140.8618774414
,
201745.9375,-140.8764648438
,
202444.671875,-140.8454589844
,
203145.828125,-140.835067749
,
203849.421875,-140.8677825928
,
204555.4375,-140.9004058838
,
205263.6875,-140.9192352295
,
205974.609375,-140.903793335
,
206688,-140.890045166
,
207403.84375,-140.9093017578
,
208122.1875,-140.940246582
,
208843,-140.9734191895
,
209566.3125,-140.9642791748
,
210292.140625,-140.9127807617
,
211020.25,-140.8716125488
,
211751.109375,-140.8826599121
,
212484.5,-140.9227905273
,
213220.421875,-140.9489440918
,
213958.90625,-140.9755249023
,
214699.9375,-140.999420166
,
215443.546875,-141.0262298584
,
216189.734375,-141.0548248291
,
216938.25,-141.0949554443
,
217689.609375,-141.1428222656
,
218443.5625,-141.1654968262
,
219200.140625,-141.1455078125
,
219959.328125,-141.0915527344
,
220721.140625,-141.0380249023
,
221485.59375,-140.9976959229
,
222252.703125,-140.9785461426
,
223022.21875,-141.0158081055
,
223794.65625,-141.1000823975
,
224569.75,-141.1892852783
,
225347.546875,-141.2493591309
,
226128.015625,-141.2905273438
,
226911.203125,-141.3302307129
,
227697.09375,-141.3453674316
,
228485.71875,-141.3291778564
,
229276.8125,-141.2954559326
,
230070.90625,-141.2678222656
,
230867.75,-141.2779541016
,
231667.34375,-141.3191986084
,
232469.71875,-141.3583221436
,
233274.859375,-141.3580322266
,
234082.796875,-141.3010864258
,
234893.53125,-141.2378540039
,
235706.828125,-141.2104034424
,
236523.1875,-141.2521209717
,
237342.375,-141.3561401367
,
238164.390625,-141.4693145752
,
238989.265625,-141.5070495605
,
239816.984375,-141.5026855469
,
240647.59375,-141.4593658447
,
241481.0625,-141.3837890625
,
242317.15625,-141.3081512451
,
243156.40625,-141.2864074707
,
243998.5625,-141.2771148682
,
244843.640625,-141.296875
,
245691.65625,-141.3777008057
,
246542.59375,-141.5114898682
,
247396.484375,-141.6329345703
,
248253.328125,-141.637878418
,
249112.859375,-141.6061553955
,
249975.65625,-141.5824127197
,
250841.4375,-141.5660705566
,
251710.21875,-141.5266265869
,
252582,-141.4300689697
,
253456.8125,-141.2537384033
,
254334.640625,-141.1461181641
,
255215.515625,-141.1061553955
,
256099.453125,-141.1309509277
,
256986.15625,-141.2102661133
,
257876.21875,-141.2693786621
,
258769.359375,-141.3051757813
,
259665.59375,-141.3469238281
,
260564.9375,-141.4085693359
,
261467.390625,-141.4663696289
,
262372.96875,-141.544921875
,
263281.6875,-141.6637878418
,
264193.25,-141.7385253906
,
265108.28125,-141.7763366699
,
266026.46875,-141.8020324707
,
266947.84375,-141.8089752197
,
267872.40625,-141.7946166992
,
268800.15625,-141.7883453369
,
269731.15625,-141.7702789307
,
270665.34375,-141.697555542
,
271602.46875,-141.6271514893
,
272543.15625,-141.5807037354
,
273487.09375,-141.5635223389
,
274434.3125,-141.5715637207
,
275384.8125,-141.6029968262
,
276338.59375,-141.6923522949
,
277295.6875,-141.8121032715
,
278256.0625,-141.8706054688
,
279219.5,-141.8606567383
,
280186.5625,-141.8355865479
,
281156.96875,-141.8221435547
,
282130.75,-141.8199920654
,
283107.90625,-141.8086242676
,
284088.4375,-141.8067016602
,
285072.34375,-141.8161468506
,
286059.6875,-141.8339385986
,
287050.125,-141.8778991699
,
288044.3125,-141.9342956543
,
289041.9375,-142.0031890869
,
290043.03125,-142.0634155273
,
291047.5625,-142.0414123535
,
292055.59375,-141.9564971924
,
293067.125,-141.9139709473
,
294082.15625,-141.9412841797
,
295100.375,-141.963104248
,
296122.4375,-141.9145050049
,
297148.03125,-141.8395385742
,
298177.1875,-141.8176574707
,
299209.90625,-141.8371582031
,
300246.21875,-142.0009307861
,
301286.125,-142.0168609619
,
302329.59375,-142.0336761475
,
303376.375,-142.0508728027
,
304427.09375,-142.0678710938
,
305481.46875,-142.0849914551
,
306539.5,-142.1026000977
,
307601.1875,-142.1222686768
,
308666.53125,-142.1435241699
,
309735.59375,-142.1665344238
,
310808.34375,-142.1907806396
,
311884.46875,-142.2140045166
,
312964.6875,-142.2356719971
,
314048.625,-142.2531433105
,
315136.3125,-142.2654724121
,
316227.78125,-142.2735595703
,
317323,-142.2768859863
,
318422.03125,-142.2750091553
,
319524.875,-142.2714385986
,
320631.53125,-142.2666625977
,
321741.6875,-142.261505127
,
322856.03125,-142.2551574707
,
323974.21875,-142.2467193604
,
325096.28125,-142.2356109619
,
326222.25,-142.2206573486
,
327352.09375,-142.2065887451
,
328485.875,-142.1963043213
,
329623.5625,-142.1921844482
,
330764.84375,-142.200668335
,
331910.40625,-142.2151794434
,
333059.96875,-142.2321777344
,
334213.53125,-142.2486114502
,
335371.0625,-142.2588195801
,
336532.59375,-142.2666320801
,
337698.15625,-142.2762298584
,
338867.75,-142.291229248
,
340041.03125,-142.3191070557
,
341218.75,-142.3562164307
,
342400.5625,-142.3941040039
,
343586.4375,-142.4260864258
,
344776.4375,-142.4423065186
,
345970.5625,-142.4310455322
,
347168.8125,-142.4020080566
,
348371.21875,-142.3615722656
,
349577.40625,-142.3173370361
,
350788.125,-142.2818450928
,
352003.0625,-142.2663726807
,
353222.21875,-142.2706298828
,
354445.59375,-142.2934417725
,
355673.1875,-142.3315887451
,
356905.0625,-142.3794250488
,
358141.1875,-142.4264984131
,
359381.1875,-142.4672088623
,
360625.90625,-142.4985046387
,
361874.90625,-142.5186767578
,
363128.25,-142.5272674561
,
364385.90625,-142.5269470215
,
365647.9375,-142.5264892578
,
366914.34375,-142.5311889648
,
368185.15625,-142.5445556641
,
369459.9375,-142.5676574707
,
370739.53125,-142.59815979
,
372023.59375,-142.6280822754
,
373312.0625,-142.6502227783
,
374605.03125,-142.6605682373
,
375902.4375,-142.6568603516
,
377204.375,-142.6388092041
,
378510.78125,-142.6083526611
,
379821.34375,-142.5704650879
,
381136.8125,-142.5353240967
,
382456.875,-142.5097961426
,
383781.5,-142.4966278076
,
385110.71875,-142.4950866699
,
386444.53125,-142.5023040771
,
387782.96875,-142.5149993896
,
389126.03125,-142.5313568115
,
390473.3125,-142.5519104004
,
391825.6875,-142.5766296387
,
393182.78125,-142.6049346924
,
394544.53125,-142.6359863281
,
395911.03125,-142.6684570313
,
397282.25,-142.7005462646
,
398658.21875,-142.7296905518
,
400038.9375,-142.7529602051
,
401424.46875,-142.7675933838
,
402814.34375,-142.7715911865
,
404209.46875,-142.7636871338
,
405609.4375,-142.7461395264
,
407014.25,-142.7218170166
,
408423.90625,-142.6952667236
,
409838.46875,-142.6719665527
,
411257.9375,-142.6569671631
,
412682.3125,-142.6533660889
,
414111.15625,-142.6619110107
,
415545.40625,-142.6818084717
,
416984.625,-142.71144104
,
418428.84375,-142.7477874756
,
419878.0625,-142.7842559814
,
421332.28125,-142.8099517822
,
422791.53125,-142.8130645752
,
424255.875,-142.7883300781
,
425724.78125,-142.7429504395
,
427199.25,-142.6959838867
,
428678.84375,-142.6688842773
,
430163.5625,-142.6750488281
,
431653.40625,-142.7166137695
,
433148.40625,-142.7850189209
,
434648.59375,-142.8648376465
,
436154,-142.9396209717
,
437664.125,-142.9984130859
,
439179.9375,-143.0393829346
,
440701.03125,-143.0679931641
,
442227.375,-143.094619751
,
443759,-143.1122894287
,
445295.9375,-143.1213531494
,
446838.21875,-143.1172180176
,
448385.8125,-143.1005554199
,
449938.28125,-143.0786437988
,
451496.625,-143.0617370605
,
453060.34375,-143.0561523438
,
454629.5,-143.0581665039
,
456204.09375,-143.0533447266
,
457784.15625,-143.0239105225
,
459369.65625,-142.960723877
,
460960.65625,-142.8714447021
,
462556.65625,-142.7785186768
,
464158.71875,-142.7082824707
,
465766.3125,-142.6790618896
,
467379.46875,-142.6943359375
,
468998.21875,-142.7434234619
,
470622.5625,-142.8077392578
,
472252.5625,-142.8916168213
,
473888.1875,-142.9424285889
,
475528.9375,-142.9583740234
,
477175.90625,-142.9708557129
,
478828.59375,-142.9825439453
,
480487,-142.9861297607
,
482151.125,-142.9704589844
,
483821.03125,-142.9337310791
,
485496.75,-142.8914489746
,
487178.21875,-142.8697509766
,
488865,-142.8897247314
,
490558.1875,-143.0075073242
,
492257.1875,-143.1786651611
,
493962.125,-143.2949676514
,
495672.9375,-143.390838623
,
497389.65625,-143.4532623291
,
499112.34375,-143.4752960205
,
500841,-143.4581604004
,
502575.65625,-143.4110107422
,
504315.75,-143.3173675537
,
506062.40625,-143.241607666
,
507815.125,-143.2252960205
,
509573.9375,-143.2424163818
,
511338.8125,-143.2863616943
,
513109.8125,-143.3386993408
,
514886.9375,-143.3818969727
,
516670.25,-143.3779296875
,
518459.125,-143.3706054688
,
520254.78125,-143.3818664551
,
522056.65625,-143.4074859619
,
523864.78125,-143.4251861572
,
525679.1875,-143.3957519531
,
527499.8125,-143.3331298828
,
529326.8125,-143.307144165
,
531160.125,-143.3087768555
,
532999.1875,-143.3313293457
,
534845.1875,-143.372756958
,
536697.625,-143.4031677246
,
538556.4375,-143.4183197021
,
540421.6875,-143.4343109131
,
542293.4375,-143.458404541
,
544171.625,-143.4756317139
,
546056.3125,-143.4807281494
,
547947,-143.4840240479
,
549844.75,-143.4901580811
,
551749.125,-143.5111083984
,
553660.0625,-143.5337677002
,
555577.6875,-143.5334472656
,
557501.875,-143.5112457275
,
559432.75,-143.4452209473
,
561370.3125,-143.3798217773
,
563314,-143.3564910889
,
565265,-143.3618774414
,
567222.75,-143.4040222168
,
569187.3125,-143.4545593262
,
571158.6875,-143.5181732178
,
573136.875,-143.6156616211
,
575121.875,-143.6842041016
,
577113.8125,-143.6978759766
,
579112,-143.6829833984
,
581117.6875,-143.6563568115
,
583130.375,-143.6391296387
,
585150,-143.6140289307
,
587176.6875,-143.5931854248
,
589210.3125,-143.5868530273
,
591251,-143.5841674805
,
593298.8125,-143.5738372803
,
595353,-143.5600280762
,
597415,-143.5602722168
,
599484.125,-143.6122436523
,
601560.375,-143.6805114746
,
603643.875,-143.7821350098
,
605734.5625,-143.840423584
,
607832.5,-143.8323516846
,
609937.6875,-143.7840270996
,
612049.5,-143.7294616699
,
614169.3125,-143.626449585
,
616296.4375,-143.5226287842
,
618431,-143.4633636475
,
620572.875,-143.3975067139
,
622722.1875,-143.3617401123
,
624879,-143.3758850098
,
627043.25,-143.4312896729
,
629214.25,-143.5238647461
,
631393.5,-143.6240997314
,
633580.3125,-143.6804351807
,
635774.6875,-143.7423400879
,
637976.6875,-143.7968444824
,
640186.25,-143.8513946533
,
642403.5625,-143.8923339844
,
644628.5,-143.9111938477
,
646861.125,-143.9245758057
,
649100.75,-143.9361114502
,
651348.875,-143.9420166016
,
653604.8125,-143.9295654297
,
655868.5625,-143.8868255615
,
658140.125,-143.8133392334
,
660419.5625,-143.7557830811
,
662706.875,-143.7655334473
,
665002.125,-143.8233032227
,
667304.625,-143.879699707
,
669615.8125,-143.8954467773
,
671935,-143.8718566895
,
674262.1875,-143.8498535156
,
676597.5,-143.8483276367
,
678940.8125,-143.8507080078
,
681292.3125,-143.8436279297
,
683651.9375,-143.8461608887
,
686019,-143.8892669678
,
688395,-143.9493103027
,
690779.1875,-143.973815918
,
693171.6875,-143.9306182861
,
695572.4375,-143.871307373
,
697981.5625,-143.8333129883
,
700398.9375,-143.8349304199
,
702824.75,-143.874420166
,
705258.1875,-143.9113311768
,
707700.8125,-143.9257354736
,
710151.9375,-143.9576416016
,
712611.5,-144.017868042
,
715079.5625,-144.1054382324
,
717556.25,-144.2070617676
,
720041.4375,-144.2264862061
,
722535.3125,-144.1765594482
,
725036.9375,-144.1171112061
,
727548.0625,-144.1143798828
,
730067.9375,-144.2029571533
,
732596.5,-144.2914733887
,
735133.8125,-144.3408355713
,
737679.875,-144.3262634277
,
740234.8125,-144.2508239746
,
742798.5625,-144.1323547363
,
745370.4375,-144.0187225342
,
747952,-144.0175170898
,
750542.4375,-144.042388916
,
753141.9375,-144.0613555908
,
755750.4375,-144.1487121582
,
758367.9375,-144.2844085693
,
760994.5,-144.4099121094
,
763630.1875,-144.4245147705
,
766274.125,-144.2880554199
,
768928.0625,-144.1795654297
,
771591.1875,-144.1018066406
,
774263.5625,-144.07421875
,
776945.1875,-144.2014160156
,
779636.125,-144.345123291
,
782336.375,-144.4015960693
,
785045.9375,-144.3313446045
,
787764.0625,-144.2521514893
,
790492.4375,-144.2545013428
,
793230.25,-144.2936859131
,
795977.5625,-144.3464813232
,
798734.4375,-144.3641357422
,
801500.8125,-144.3227996826
,
804276.75,-144.2881469727
,
807062.3125,-144.3125610352
,
809857.5625,-144.3645782471
,
812661.5625,-144.3710479736
,
815476.1875,-144.2485046387
,
818300.5625,-144.0992889404
,
821134.6875,-144.0867462158
,
823978.6875,-144.1738739014
,
826832.5,-144.2845153809
,
829696.1875,-144.3939819336
,
832569.8125,-144.4396362305
,
835452.4375,-144.4192199707
,
838346,-144.3632965088
,
841249.5625,-144.349105835
,
844163.1875,-144.4141845703
,
847086.9375,-144.4493408203
,
850020.75,-144.4368286133
,
852964.75,-144.4794464111
,
855919,-144.576965332
,
858882.4375,-144.6543884277
,
861857.1875,-144.5937194824
,
864842.1875,-144.4965209961
,
867837.5,-144.4761657715
,
870843.25,-144.4746246338
,
873859.375,-144.4452362061
,
876885.9375,-144.4202423096
,
879923,-144.3912506104
,
882969.5625,-144.3872833252
,
886027.6875,-144.4546813965
,
889096.4375,-144.579498291
,
892175.75,-144.696685791
,
895265.75,-144.7089080811
,
898366.5,-144.5912628174
,
901477.9375,-144.4137573242
,
904600.1875,-144.2986907959
,
907732.1875,-144.3246307373
,
910876.125,-144.4270629883
,
914030.875,-144.5786437988
,
917196.5625,-144.7745056152
,
920373.25,-144.8596038818
,
923560.9375,-144.7913970947
,
926759.625,-144.6049957275
,
929969.4375,-144.4179534912
,
933189.3125,-144.3773956299
,
936421.375,-144.4857788086
,
939664.625,-144.6167449951
,
942919.0625,-144.7165985107
,
946184.875,-144.7809143066
,
949461.9375,-144.804397583
,
952750.3125,-144.8060760498
,
956050.125,-144.7749176025
,
959360.3125,-144.7151489258
,
962683,-144.7025146484
,
966017.25,-144.7518920898
,
969363,-144.7879638672
,
972720.3125,-144.7980194092
,
976089.3125,-144.7877502441
,
979469.9375,-144.7524108887
,
982862.3125,-144.7495880127
,
986265.3125,-144.7903594971
,
989681.1875,-144.830871582
,
993108.9375,-144.8466186523
,
996548.5,-144.8713684082
,
1000000,-144.9933624268
,
1003463.4375,-144.9991607666
,
1006938.875,-145.0033721924
,
1010426.375,-145.0031433105
,
1013925.9375,-145.0017242432
,
1017436.5,-144.9965820313
,
1020960.375,-144.9899902344
,
1024496.4375,-144.9817962646
,
1028044.6875,-144.9757385254
,
1031605.3125,-144.9707183838
,
1035178.1875,-144.9754486084
,
1038763.5,-144.984954834
,
1042361.25,-145.0044250488
,
1045970.25,-145.0327301025
,
1049592.875,-145.0662841797
,
1053228.125,-145.1041412354
,
1056875.875,-145.1391448975
,
1060536.375,-145.1654815674
,
1064209.5,-145.1791687012
,
1067895.375,-145.1843414307
,
1071594,-145.1787109375
,
1075304.125,-145.1752166748
,
1079028.5,-145.1785125732
,
1082765.625,-145.1970214844
,
1086515.75,-145.2240600586
,
1090278.875,-145.2708282471
,
1094055,-145.3196868896
,
1097844.125,-145.3716125488
,
1101646.5,-145.4142456055
,
1105460.75,-145.4504089355
,
1109289.5,-145.4694519043
,
1113131.5,-145.4771881104
,
1116986.75,-145.4771881104
,
1120855.375,-145.4672088623
,
1124737.375,-145.4552764893
,
1128632.875,-145.4407653809
,
1132541.875,-145.4206695557
,
1136463.125,-145.3968658447
,
1140399.25,-145.366607666
,
1144348.875,-145.3333435059
,
1148312.375,-145.3011932373
,
1152289.5,-145.2767181396
,
1156280.375,-145.2665405273
,
1160285.125,-145.2662353516
,
1164303.625,-145.2831878662
,
1168334.875,-145.306930542
,
1172381.375,-145.3348693848
,
1176441.875,-145.364944458
,
1180516.375,-145.3958892822
,
1184605.125,-145.4277954102
,
1188707.875,-145.4626159668
,
1192824.875,-145.4981536865
,
1196956.25,-145.5329437256
,
1201100.5,-145.5617980957
,
1205260.5,-145.5804901123
,
1209434.875,-145.5917205811
,
1213623.625,-145.5930480957
,
1217827,-145.5952606201
,
1222044.875,-145.6030883789
,
1226277.375,-145.6224365234
,
1230524.5,-145.6577758789
,
1234785,-145.6947021484
,
1239061.625,-145.7304534912
,
1243353.125,-145.7393951416
,
1247659.375,-145.7300720215
,
1251980.625,-145.7068939209
,
1256316.75,-145.678314209
,
1260668,-145.6663818359
,
1265034.25,-145.670135498
,
1269415.625,-145.6922149658
,
1273810.75,-145.7299957275
,
1278222.625,-145.768371582
,
1282649.625,-145.8053741455
,
1287092,-145.8366088867
,
1291549.875,-145.8613891602
,
1296023,-145.8828277588
,
1300511.75,-145.9021148682
,
1305016,-145.9231872559
,
1309534.5,-145.9495239258
,
1314070,-145.9794158936
,
1318621.125,-146.011505127
,
1323188.125,-146.0368041992
,
1327771,-146.0481109619
,
1332369.625,-146.0460205078
,
1336984.25,-146.0310516357
,
1341614.875,-146.0095825195
,
1346260,-145.9953918457
,
1350922.625,-145.9906616211
,
1355601.5,-145.9967346191
,
1360296.625,-146.0140686035
,
1365007.875,-146.0407104492
,
1369735.625,-146.0764160156
,
1374479.625,-146.12059021
,
1379240,-146.171661377
,
1384015.5,-146.2152557373
,
1388808.875,-146.2407684326
,
1393619,-146.2469482422
,
1398445.75,-146.2359771729
,
1403289.125,-146.2169494629
,
1408149.375,-146.2058868408
,
1413026.5,-146.2034912109
,
1417920.375,-146.2055053711
,
1422829.75,-146.2055969238
,
1427757.625,-146.1937713623
,
1432702.625,-146.1664886475
,
1437664.75,-146.1327362061
,
1442644,-146.0996398926
,
1447640.625,-146.073135376
,
1452654.375,-146.0565795898
,
1457685.625,-146.0458984375
,
1462732.625,-146.0319366455
,
1467798.75,-146.0161132813
,
1472882.375,-146.0051879883
,
1477983.625,-146.0083770752
,
1483102.625,-146.0338745117
,
1488239.25,-146.078414917
,
1493393.625,-146.1169891357
,
1498566,-146.1318664551
,
1503754.5,-146.1131591797
,
1508962.75,-146.0622711182
,
1514189,-145.9939422607
,
1519433.25,-145.938583374
,
1524695.75,-145.9302520752
,
1529976.5,-145.9704437256
,
1535275.5,-146.0458221436
,
1540592.875,-146.1361846924
,
1545926.875,-146.2246551514
,
1551281.125,-146.3054504395
,
1556654,-146.385345459
,
1562045.375,-146.4729156494
,
1567455.375,-146.5558166504
,
1572884.25,-146.6108856201
,
1578331.875,-146.6244812012
,
1583798.375,-146.6010131836
,
1589283.75,-146.5605316162
,
1594786.375,-146.5289001465
,
1600309.875,-146.5247955322
,
1605852.5,-146.5492095947
,
1611414.25,-146.5821228027
,
1616995.375,-146.5902404785
,
1622595.75,-146.5647125244
,
1628215.5,-146.5263214111
,
1633854.75,-146.5027770996
,
1639511.75,-146.5088195801
,
1645190.125,-146.5409698486
,
1650888.125,-146.5866088867
,
1656605.875,-146.6360321045
,
1662343.5,-146.6857299805
,
1668101,-146.7323913574
,
1673878.375,-146.7674255371
,
1679675.75,-146.7821350098
,
1685491.375,-146.7793121338
,
1691329,-146.7766418457
,
1697186.875,-146.7960662842
,
1703065,-146.8485412598
,
1708963.5,-146.9258117676
,
1714882.375,-147.0026550293
,
1720821.75,-147.0524902344
,
1726781.75,-147.0638580322
,
1732760.5,-147.0460510254
,
1738761.875,-147.0216369629
,
1744784,-147.0110015869
,
1750826.875,-147.0201416016
,
1756890.875,-147.0397644043
,
1762975.75,-147.0559844971
,
1769081.75,-147.0637359619
,
1775208.875,-147.0642852783
,
1781355.25,-147.0649261475
,
1787524.875,-147.0655822754
,
1793715.875,-147.0639038086
,
1799928.375,-147.0561218262
,
1806162.375,-147.0354614258
,
1812417.875,-146.9980010986
,
1818695.125,-146.9543609619
,
1824994.125,-146.9284515381
,
1831312.875,-146.9384155273
,
1837655.5,-146.9821929932
,
1844020.125,-147.0422821045
,
1850406.875,-147.098739624
,
1856815.625,-147.1363372803
,
1863246.625,-147.1499786377
,
1869699.875,-147.152053833
,
1876175.5,-147.1697540283
,
1882671.5,-147.2250671387
,
1889192,-147.3687744141
,
1895735.25,-147.5213928223
,
1902301,-147.6041259766
,
1908889.5,-147.6649017334
,
1915500.875,-147.7021026611
,
1922135.125,-147.722869873
,
1928792.375,-147.7380828857
,
1935470.5,-147.7483825684
,
1942173.875,-147.7425079346
,
1948900.5,-147.7139282227
,
1955650.5,-147.6756591797
,
1962423.75,-147.6548156738
,
1969220.5,-147.6757049561
,
1976040.875,-147.6791534424
,
1982884.75,-147.6520996094
,
1989750.25,-147.6108551025
,
1996641.625,-147.5897064209
,
2003556.875,-147.6087799072
,
2010496.125,-147.6562347412
,
2017459.375,-147.70652771
,
2024446.75,-147.6822814941
,
2031458.375,-147.6090698242
,
2038494.25,-147.5104827881
,
2045554.5,-147.4206542969
,
2052636.875,-147.373626709
,
2059746.125,-147.4108428955
,
2066879.875,-147.5238189697
,
2074038.5,-147.6220703125
,
2081221.75,-147.7224578857
,
2088430,-147.8093414307
,
2095663.25,-147.8590545654
,
2102921.5,-147.8330383301
,
2110202.5,-147.7749176025
,
2117511,-147.7819366455
,
2124845,-147.8248901367
,
2132204.25,-147.8615875244
,
2139589,-147.8569946289
,
2146999.5,-147.866897583
,
2154435.5,-147.9377441406
,
2161897.25,-148.0394592285
,
2169382.5,-148.1185302734
,
2176896,-148.0579376221
,
2184435.75,-147.971282959
,
2192001.25,-147.9144744873
,
2199593.25,-147.9514465332
,
2207211.5,-148.0876464844
,
2214856,-148.189239502
,
2222527,-148.254119873
,
2230222.25,-148.2634429932
,
2237946.5,-148.2445678711
,
2245697.5,-148.2579040527
,
2253475.5,-148.2981567383
,
2261280.25,-148.3775177002
,
2269112,-148.4367370605
,
2276971,-148.4394683838
,
2284857.25,-148.4039001465
,
2292768.25,-148.3000183105
,
2300709,-148.2122192383
,
2308677.5,-148.2079162598
,
2316673.5,-148.2911682129
,
2324697.25,-148.4048614502
,
2332748.75,-148.4605102539
,
2340828,-148.5121917725
,
2348935.25,-148.5636138916
,
2357068.25,-148.6003723145
,
2365231.75,-148.61668396
,
2373423.75,-148.5865020752
,
2381644,-148.5688781738
,
2389892.75,-148.6027984619
,
2398170,-148.6747436523
,
2406475.75,-148.6929321289
,
2414810.5,-148.5665740967
,
2423171.5,-148.3108825684
,
2431564,-148.1527862549
,
2439985.75,-148.2496948242
,
2448436.5,-148.4496459961
,
2456916.5,-148.7235565186
,
2465426,-148.8447723389
,
2473964.75,-148.7933807373
,
2482533.25,-148.6899719238
,
2491128.75,-148.6308441162
,
2499756.5,-148.5929107666
,
2508414.25,-148.5786437988
,
2517102.25,-148.5707092285
,
2525820,-148.6019897461
,
2534568,-148.6461334229
,
2543346.5,-148.6999511719
,
2552155.25,-148.7381286621
,
2560994.5,-148.7611541748
,
2569861.5,-148.7572174072
,
2578762.25,-148.7527618408
,
2587693.5,-148.8166351318
,
2596656,-148.9895935059
,
2605649.25,-149.1807098389
,
2614673.75,-149.2904205322
,
2623729.75,-149.3167724609
,
2632816.75,-149.2871551514
,
2641932.5,-149.2496643066
,
2651082.75,-149.20753479
,
2660264.75,-149.1799926758
,
2669478.5,-149.2247924805
,
2678724,-149.3322753906
,
2688001.75,-149.4464874268
,
2697311.5,-149.5064239502
,
2706653.5,-149.4801330566
,
2716024.75,-149.4087982178
,
2725431.75,-149.2989807129
,
2734871,-149.1845703125
,
2744343.25,-149.1529388428
,
2753848,-149.1888580322
,
2763386,-149.1740875244
,
2772956.75,-149.0501098633
,
2782560.75,-149.0016174316
,
2792195,-149.0901641846
,
2801865.5,-149.2312774658
,
2811569.75,-149.2975769043
,
2821307.5,-149.2934417725
,
2831079,-149.3251953125
,
2840884.25,-149.4016418457
,
2850723.5,-149.4753875732
,
2860597,-149.5526733398
,
2870501.25,-149.6150817871
,
2880443.25,-149.5810241699
,
2890419.5,-149.5145721436
,
2900430.25,-149.4958496094
,
2910475.75,-149.5193023682
,
2920556,-149.4929046631
,
2930671.25,-149.4638977051
,
2940821.5,-149.5558776855
,
2951003.75,-149.8006286621
,
2961224.25,-149.9613342285
,
2971480.5,-149.9569702148
,
2981772,-149.8533630371
,
2992099.25,-149.672958374
,
3002462.25,-149.4372406006
,
3012861,-149.3528747559
,
3023296,-149.2875518799
,
3033763.75,-149.2542419434
,
3044271,-149.2619018555
,
3054814.75,-149.3139648438
,
3065395,-149.407119751
,
3076011.75,-149.5310668945
,
3086665.5,-149.6663208008
,
3097356,-149.7906188965
,
3108083.5,-149.8920135498
,
3118844.75,-149.965713501
,
3129646.75,-150.0138397217
,
3140486.25,-150.0430755615
,
3151363,-150.0617828369
,
3162277.75,-150.0767822266
,
3173230,-150.0911865234
,
3184220.5,-150.1035308838
,
3195248.75,-150.1098632813
,
3206315.5,-150.1054229736
,
3217416.75,-150.0857543945
,
3228560.25,-150.0481109619
,
3239742.25,-149.9928436279
,
3250962.75,-149.9245758057
,
3262222.5,-149.8520050049
,
3273521,-149.7862243652
,
3284858.75,-149.7373352051
,
3296235.5,-149.7109069824
,
3307648.25,-149.7066650391
,
3319104.25,-149.7174682617
,
3330599.75,-149.7367095947
,
3342135.25,-149.7631530762
,
3353710.5,-149.8007049561
,
3365326,-149.8552703857
,
3376981.5,-149.9298248291
,
3388677.5,-150.0211639404
,
3400410.5,-150.1201324463
,
3412187.5,-150.2155761719
,
3424005.5,-150.299041748
,
3435864.5,-150.3681030273
,
3447764.25,-150.4256134033
,
3459705.5,-150.4763793945
,
3471688,-150.5235137939
,
3483712,-150.5668945313
,
3495774,-150.6039886475
,
3507881.5,-150.6317901611
,
3520030.75,-150.6478881836
,
3532222.25,-150.6528930664
,
3544456,-150.6455535889
,
3556732,-150.6206817627
,
3569050.5,-150.5777893066
,
3581411.75,-150.5219116211
,
3593812,-150.4653625488
,
3606259,-150.4248352051
,
3618749,-150.4146728516
,
3631282.5,-150.4402008057
,
3643859.25,-150.5298919678
,
3656479.5,-150.633895874
,
3669143.5,-150.6934051514
,
3681851.5,-150.7440185547
,
3694599.25,-150.7921295166
,
3707395.5,-150.843536377
,
3720235.75,-150.8988952637
,
3733120.75,-150.9536590576
,
3746050.25,-151.0017852783
,
3759024.5,-151.0402832031
,
3772043.75,-151.071685791
,
3785108,-151.1030578613
,
3798213.25,-151.1425933838
,
3811368.25,-151.195602417
,
3824568.75,-151.2619628906
,
3837815,-151.3357391357
,
3851107,-151.4364471436
,
3864445.25,-151.5047149658
,
3877829.5,-151.5208587646
,
3891260.25,-151.5163726807
,
3904733.25,-151.4961090088
,
3918257,-151.4659729004
,
3931827.75,-151.4317169189
,
3945445.5,-151.3987121582
,
3959110.25,-151.3721008301
,
3972822.5,-151.3552246094
,
3986582.25,-151.3656311035
,
4000389.5,-151.3873596191
,
4014244.75,-151.4133453369
,
4028143.5,-151.4370574951
,
4042094.75,-151.4538574219
,
4056094.25,-151.4627685547
,
4070142.5,-151.4664459229
,
4084239.25,-151.4658813477
,
4098384.75,-151.458694458
,
4112579.25,-151.4370727539
,
4126823,-151.3942565918
,
4141111.5,-151.3320922852
,
4155454,-151.2406463623
,
4169846.25,-151.2096557617
,
4184288.5,-151.2574462891
,
4198780.5,-151.3560943604
,
4213323,-151.4859924316
,
4227915.5,-151.6190032959
,
4242558.5,-151.767791748
,
4257248,-151.8495025635
,
4271992.5,-151.8718719482
,
4286788.5,-151.8860626221
,
4301635.5,-151.9007568359
,
4316534,-151.9286346436
,
4331484,-151.9547576904
,
4346486,-151.9627838135
,
4361540,-151.9596099854
,
4376641,-151.9367828369
,
4391799.5,-151.9107055664
,
4407010,-151.902633667
,
4422273.5,-151.9066009521
,
4437590,-151.9335174561
,
4452959.5,-151.971786499
,
4468382,-151.9991760254
,
4483858,-152.0269012451
,
4499383,-152.0720977783
,
4514966,-152.1214294434
,
4530603.5,-152.1528930664
,
4546295,-152.1865692139
,
4562041,-152.2032318115
,
4577841.5,-152.2060699463
,
4593696.5,-152.2066650391
,
4609606.5,-152.207901001
,
4625566.5,-152.2125854492
,
4641587,-152.2216644287
,
4657663,-152.254776001
,
4673794.5,-152.3136444092
,
4689982,-152.3687896729
,
4706225.5,-152.4599914551
,
4722525.5,-152.5405426025
,
4738881.5,-152.5754852295
,
4755289.5,-152.5946807861
,
4771759,-152.5929412842
,
4788286,-152.5912475586
,
4804870,-152.60496521
,
4821511.5,-152.6324462891
,
4838210.5,-152.6530609131
,
4854967.5,-152.6501922607
,
4871782.5,-152.6318969727
,
4888650,-152.5939788818
,
4905581.5,-152.5586395264
,
4922572,-152.5409545898
,
4939621,-152.5237884521
,
4956729.5,-152.5188446045
,
4973896.5,-152.5426177979
,
4991123.5,-152.5985870361
,
5008410,-152.6551055908
,
5025756.5,-152.7500305176
,
5043157.5,-152.83543396
,
5060624,-152.8832702637
,
5078151.5,-152.8871307373
,
5095739.5,-152.8356018066
,
5113388,-152.76121521
,
5131098,-152.706161499
,
5148869.5,-152.6953430176
,
5166702.5,-152.7180480957
,
5184591.5,-152.7763061523
,
5202548,-152.842010498
,
5220566.5,-152.9087371826
,
5238648,-152.9756469727
,
5256791.5,-153.029876709
,
5274998.5,-153.0587310791
,
5293268,-153.0542449951
,
5311601,-153.0426330566
,
5329991.5,-153.0560760498
,
5348452,-153.1017913818
,
5366976,-153.1686706543
,
5385564.5,-153.2240600586
,
5404217,-153.2410736084
,
5422934,-153.211807251
,
5441716.5,-153.1486968994
,
5460563.5,-153.0018768311
,
5479470,-152.7434387207
,
5498447.5,-152.3260650635
,
5517491.5,-151.836730957
,
5536601,-151.3620758057
,
5555776.5,-151.0076293945
,
5575019,-150.8992919922
,
5594327.5,-151.1751556396
,
5613703.5,-151.6801605225
,
5633140,-152.3112945557
,
5652650,-152.8773498535
,
5672228,-153.1807403564
,
5691873.5,-153.2856140137
,
5711587,-153.2721557617
,
5731368.5,-153.2724609375
,
5751219,-153.2987060547
,
5771138,-153.3495635986
,
5791120,-153.4448699951
,
5811177,-153.531539917
,
5831304,-153.6109771729
,
5851500,-153.6751708984
,
5871766.5,-153.6877746582
,
5892103,-153.6784820557
,
5912510.5,-153.6588745117
,
5932988,-153.6470794678
,
5953530,-153.6412200928
,
5974150,-153.6408233643
,
5994841,-153.6491851807
,
6015604,-153.6767578125
,
6036438.5,-153.7436218262
,
6057345.5,-153.8092498779
,
6078325,-153.8226623535
,
6099377,-153.7913360596
,
6120495,-153.7247314453
,
6141693,-153.6794433594
,
6162964.5,-153.6485137939
,
6184310,-153.6318511963
,
6205729,-153.6552886963
,
6227222,-153.7042236328
,
6248790,-153.7344360352
,
6270432,-153.7557067871
,
6292142.5,-153.8093109131
,
6313935,-153.9170532227
,
6335803,-154.0112609863
,
6357747,-154.0819549561
,
6379767,-154.1287231445
,
6401863,-154.1318511963
,
6424035.5,-154.1016235352
,
6446284.5,-154.0655975342
,
6468611,-154.0381469727
,
6491007.5,-154.0299835205
,
6513489,-154.0041046143
,
6536048,-153.8421478271
,
6558685.5,-153.5333862305
,
6581401,-153.2750244141
,
6604195.5,-153.2104644775
,
6627069,-153.2433929443
,
6650021.5,-153.3043212891
,
6673046,-153.401260376
,
6696158,-153.6312713623
,
6719350,-153.9408416748
,
6742622,-154.2008056641
,
6765974.5,-154.3772735596
,
6789408.5,-154.4744873047
,
6812923,-154.4771270752
,
6836519.5,-154.4081420898
,
6860190,-154.3468322754
,
6883950,-154.2994232178
,
6907792,-154.2528991699
,
6931717,-154.2232666016
,
6955724.5,-154.2336120605
,
6979815.5,-154.3004455566
,
7003989.5,-154.3966369629
,
7028247.5,-154.4778289795
,
7052582,-154.5247192383
,
7077008,-154.5513153076
,
7101519,-154.5894927979
,
7126115,-154.6528167725
,
7150796,-154.704208374
,
7175562.5,-154.6961669922
,
7200414.5,-154.6521911621
,
7225353,-154.6391296387
,
7250369.5,-154.663269043
,
7275481,-154.6731109619
,
7300679,-154.6753082275
,
7325965,-154.7120361328
,
7351338,-154.7467346191
,
7376799,-154.7333679199
,
7402348,-154.6764831543
,
7427986,-154.6123352051
,
7453704,-154.5764160156
,
7479519.5,-154.5913696289
,
7505424.5,-154.6613006592
,
7531419.5,-154.8183746338
,
7557504,-154.9987640381
,
7583679,-155.0746307373
,
7609945,-155.054977417
,
7636301.5,-154.9880523682
,
7662741,-154.9232025146
,
7689280.5,-154.8814239502
,
7715912,-154.8879394531
,
7742636,-154.9281005859
,
7769452,-154.9430999756
,
7796361.5,-154.9641571045
,
7823363.5,-155.0256347656
,
7850459.5,-155.0841674805
,
7877640.5,-155.0351715088
,
7904924.5,-154.9783630371
,
7932302.5,-155.0090942383
,
7959776,-155.1551971436
,
7987344,-155.2788848877
,
8015008,-155.3005371094
,
8042767.5,-155.2508544922
,
8070623.5,-155.184967041
,
8098575.5,-155.1065979004
,
8126615.5,-154.8380584717
,
8154762,-154.1286468506
,
8183005.5,-153.6246643066
,
8211347,-153.8304443359
,
8239786.5,-154.6103515625
,
8268325,-155.2336120605
,
8296961.5,-155.4215240479
,
8325698,-155.461227417
,
8354524.5,-155.3702392578
,
8383460,-155.303894043
,
8412496,-155.3203125
,
8441632,-155.3538513184
,
8470869,-155.3895263672
,
8500208,-155.4362335205
,
8529648,-155.411605835
,
8559190,-155.3035430908
,
8588825,-155.2449645996
,
8618572,-155.2702636719
,
8648422,-155.2959594727
,
8678375,-155.3274993896
,
8708432,-155.368560791
,
8738593,-155.4029388428
,
8768859,-155.4339141846
,
8799230,-155.4316101074
,
8829696,-155.3995666504
,
8860277,-155.3832702637
,
8890964,-155.3945617676
,
8921758,-155.4488830566
,
8952658,-155.5411376953
,
8983665,-155.6320343018
,
9014779,-155.7246551514
,
9046002,-155.729095459
,
9077322,-155.2461395264
,
9108761,-153.9755554199
,
9140309,-152.9587097168
,
9171966,-153.3903198242
,
9203732,-154.6084289551
,
9235609,-155.4512634277
,
9267596,-155.6292419434
,
9299694,-155.6430664063
,
9331893,-155.6217651367
,
9364214,-155.6102142334
,
9396646,-155.6524505615
,
9429191,-155.6959075928
,
9461849,-155.7400817871
,
9494619,-155.7896118164
,
9527503,-155.7838134766
,
9560501,-155.7601165771
,
9593603,-155.7398681641
,
9626830,-155.6399383545
,
9660172,-155.0553588867
,
9693630,-153.9062042236
,
9727203,-153.7372589111
,
9760893,-154.6125640869
,
9794699,-155.4800262451
,
9828623,-155.7373352051
,
9862653,-155.3663482666
,
9896812,-155.1363830566
,
9931089,-155.4043121338
,
9965485,-155.8001708984
,
10000000,-156.0320739746


==> noldos.csv <==
A,B
1,-55.842414856
,
1.0034632683,-55.9106864929
,
1.0069385767,-55.9923286438
,
1.0104259253,-56.0739746094
,
1.0139254332,-56.155620575
,
1.0174369812,-56.2399711609
,
1.0209606886,-56.373210907
,
1.0244965553,-56.5064468384
,
1.0280447006,-56.6396827698
,
1.0316051245,-56.7729187012
,
1.0351779461,-56.9341468811
,
1.0387630463,-57.1166572571
,
1.0423606634,-57.2991714478
,
1.0459706783,-57.4816818237
,
1.0495932102,-57.6673545837
,
1.0532282591,-57.8707008362
,
1.0568759441,-58.0740509033
,
1.0605362654,-58.2774009705
,
1.0642092228,-58.4807472229
,
1.0678949356,-58.6654396057
,
1.0715934038,-58.845539093
,
1.0753046274,-59.0256347656
,
1.0790288448,-59.2057342529
,
1.0827658176,-59.3553276062
,
1.0865157843,-59.4764633179
,
1.0902787447,-59.5975990295
,
1.0940546989,-59.7187309265
,
1.0978437662,-59.8197174072
,
1.1016459465,-59.8724975586
,
1.105461359,-59.9252853394
,
1.1092898846,-59.9780654907
,
1.1131316423,-60.0240402222
,
1.1169868708,-60.0256195068
,
1.1208553314,-60.0272026062
,
1.1247371435,-60.0287818909
,
1.1286325455,-60.029838562
,
1.1325412989,-60.0141029358
,
1.1364636421,-59.9983673096
,
1.1403995752,-59.9826316833
,
1.1443492174,-59.9668960571
,
1.1483124495,-59.967250824
,
1.1522893906,-59.9678535461
,
1.15628016,-59.968460083
,
1.1602846384,-59.9690628052
,
1.1643031836,-60.0012359619
,
1.1683354378,-60.0335540771
,
1.1723817587,-60.0658798218
,
1.1764421463,-60.0995063782
,
1.1805164814,-60.1536140442
,
1.1846050024,-60.2077217102
,
1.1887077093,-60.2618293762
,
1.1928246021,-60.3150291443
,
1.1969556808,-60.3640213013
,
1.2011011839,-60.4130096436
,
1.2052608728,-60.4620018005
,
1.2094351053,-60.5004081726
,
1.2136237621,-60.5188446045
,
1.2178269625,-60.5372810364
,
1.2220447063,-60.5557174683
,
1.2262769938,-60.5521240234
,
1.2305239439,-60.5315971375
,
1.234785676,-60.5110702515
,
1.2390621901,-60.4905433655
,
1.2433534861,-60.4478645325
,
1.247659564,-60.4007530212
,
1.2519805431,-60.35364151
,
1.2563166618,-60.3066864014
,
1.2606676817,-60.2606468201
,
1.2650337219,-60.2146034241
,
1.2694149017,-60.1685638428
,
1.2738113403,-60.1393318176
,
1.2782229185,-60.1262245178
,
1.2826498747,-60.1131210327
,
1.2870920897,-60.1000175476
,
1.2915496826,-60.1382522583
,
1.2960226536,-60.1811180115
,
1.300511241,-60.2239875793
,
1.3050153255,-60.2895011902
,
1.3095350266,-60.3938713074
,
1.314070344,-60.4982414246
,
1.318621397,-60.6026115417
,
1.3231881857,-60.750038147
,
1.3277708292,-60.9043426514
,
1.3323693275,-61.0586471558
,
1.3369836807,-61.2254829407
,
1.3416141272,-61.4112739563
,
1.3462605476,-61.5970611572
,
1.3509230614,-61.7828521729
,
1.3556017876,-61.9876861572
,
1.360296607,-62.1929931641
,
1.3650077581,-62.3983078003
,
1.3697352409,-62.6132736206
,
1.3744791746,-62.8348884583
,
1.3792393208,-63.0564918518
,
1.3840161562,-63.2801475525
,
1.3888094425,-63.5099983215
,
1.3936192989,-63.7398490906
,
1.3984458447,-63.9696998596
,
1.4032890797,-64.1832427979
,
1.4081491232,-64.3957977295
,
1.4130259752,-64.6083526611
,
1.417919755,-64.785736084
,
1.4228304625,-64.9461517334
,
1.4277582169,-65.1065673828
,
1.432702899,-65.2333602905
,
1.4376648664,-65.3178482056
,
1.4426438808,-65.4023361206
,
1.4476402998,-65.4644165039
,
1.4526538849,-65.4580841064
,
1.4576849937,-65.4517440796
,
1.4627333879,-65.4355926514
,
1.4677993059,-65.3146591187
,
1.4728827477,-65.1937255859
,
1.4779838324,-65.0727920532
,
1.48310256,-64.8287200928
,
1.4882389307,-64.5793304443
,
1.4933931828,-64.3299407959
,
1.4985653162,-63.9986305237
,
1.503755331,-63.6545524597
,
1.5089633465,-63.3104743958
,
1.5141893625,-62.9435157776
,
1.5194333792,-62.5709953308
,
1.5246957541,-62.1984634399
,
1.5299762487,-61.8455162048
,
1.5352749825,-61.4982223511
,
1.5405921936,-61.1509246826
,
1.545927763,-60.8426856995
,
1.5512818098,-60.5455741882
,
1.5566543341,-60.2484664917
,
1.5620455742,-59.9964141846
,
1.567455411,-59.7548217773
,
1.5728839636,-59.5132293701
,
1.5783313513,-59.3185462952
,
1.5837976933,-59.1305465698
,
1.5892828703,-58.9425506592
,
1.5947870016,-58.8051147461
,
1.6003103256,-58.6693305969
,
1.6058527231,-58.53855896
,
1.6114143133,-58.4583015442
,
1.6169950962,-58.3780403137
,
1.6225953102,-58.313583374
,
1.6282148361,-58.2990188599
,
1.6338539124,-58.2844543457
,
1.6395124197,-58.3043403625
,
1.6451905966,-58.3720626831
,
1.650888443,-58.4397850037
,
1.6566059589,-58.5703353882
,
1.6623432636,-58.7387275696
,
1.6681005955,-58.9071235657
,
1.6738777161,-59.1712722778
,
1.6796748638,-59.4515037537
,
1.6854921579,-59.7435913086
,
1.6913294792,-60.1273231506
,
1.6971870661,-60.5110588074
,
1.7030650377,-60.9203071594
,
1.708963275,-61.3680152893
,
1.714881897,-61.8157196045
,
1.7208211422,-62.2600975037
,
1.7267808914,-62.7030906677
,
1.7327612638,-63.1430740356
,
1.7387623787,-63.514995575
,
1.7447843552,-63.886920929
,
1.7508270741,-64.2185897827
,
1.7568907738,-64.4900894165
,
1.7629753351,-64.7615737915
,
1.7690811157,-64.9494934082
,
1.7752079964,-65.1142578125
,
1.7813560963,-65.2569351196
,
1.7875255346,-65.3048629761
,
1.7937163115,-65.3527908325
,
1.799928546,-65.3319396973
,
1.8061622381,-65.2685852051
,
1.8124175072,-65.1997451782
,
1.8186944723,-65.0577011108
,
1.8249932528,-64.9156494141
,
1.8313137293,-64.7397766113
,
1.8376561403,-64.5354995728
,
1.8440206051,-64.3278884888
,
1.8504070044,-64.0389175415
,
1.8568155766,-63.7499389648
,
1.8632462025,-63.4090957642
,
1.8696992397,-63.0269126892
,
1.8761746883,-62.6414718628
,
1.8826724291,-62.2249717712
,
1.8891928196,-61.8084640503
,
1.8957357407,-61.4329414368
,
1.9023011923,-61.0791053772
,
1.9088895321,-60.7585716248
,
1.9155006409,-60.5473098755
,
1.9221346378,-60.3360519409
,
1.928791523,-60.2816085815
,
1.9354715347,-60.2585449219
,
1.9421746731,-60.3282852173
,
1.9489010572,-60.5102577209
,
1.9556506872,-60.7100410461
,
1.9624238014,-61.0867385864
,
1.9692202806,-61.4634284973
,
1.9760403633,-61.947555542
,
1.9828839302,-62.4676017761
,
1.989751339,-62.9980392456
,
1.9966424704,-63.5424499512
,
2.0035574436,-64.0682449341
,
2.0104963779,-64.4595336914
,
2.0174593925,-64.8508148193
,
2.0244464874,-65.0205230713
,
2.031457901,-65.146446228
,
2.0384933949,-65.1567153931
,
2.0455532074,-65.0784606934
,
2.0526378155,-64.9773178101
,
2.0597467422,-64.8265228271
,
2.0668802261,-64.6762237549
,
2.0740385056,-64.5314865112
,
2.0812215805,-64.3867492676
,
2.088429451,-64.261932373
,
2.0956623554,-64.1402053833
,
2.1029202938,-64.0250244141
,
2.1102032661,-63.9131240845
,
2.1175117493,-63.795955658
,
2.1248455048,-63.673160553
,
2.1322045326,-63.5424385071
,
2.1395888329,-63.3945884705
,
2.1469991207,-63.2437171936
,
2.1544346809,-63.0777053833
,
2.1618962288,-62.9122390747
,
2.1693835258,-62.7637481689
,
2.1768968105,-62.6152610779
,
2.1844360828,-62.5298728943
,
2.1920015812,-62.4505462646
,
2.1995930672,-62.4602622986
,
2.2072110176,-62.491027832
,
2.2148551941,-62.6049766541
,
2.2225260735,-62.7512016296
,
2.2302234173,-62.9399375916
,
2.2379472256,-63.1518592834
,
2.2456979752,-63.3371658325
,
2.253475666,-63.5038528442
,
2.2612800598,-63.5778694153
,
2.2691116333,-63.5742874146
,
2.2769701481,-63.4665107727
,
2.284856081,-63.2604064941
,
2.2927691936,-63.0018463135
,
2.3007099628,-62.690574646
,
2.3086779118,-62.3969726563
,
2.3166735172,-62.1212310791
,
2.3246970177,-61.9192466736
,
2.3327481747,-61.7883377075
,
2.3408272266,-61.7697525024
,
2.3489341736,-61.8488197327
,
2.3570692539,-62.0627365112
,
2.3652327061,-62.3767547607
,
2.3734242916,-62.8219070435
,
2.381644249,-63.3453369141
,
2.3898925781,-63.9411430359
,
2.3981695175,-64.5692520142
,
2.4064753056,-65.1355133057
,
2.4148097038,-65.6832351685
,
2.4231729507,-66.0433044434
,
2.4315650463,-66.3729476929
,
2.4399862289,-66.5477294922
,
2.4484367371,-66.7154388428
,
2.4569165707,-66.8685531616
,
2.4654254913,-67.0291595459
,
2.4739642143,-67.2184829712
,
2.4825322628,-67.4010848999
,
2.4911301136,-67.5710906982
,
2.4997575283,-67.7027435303
,
2.5084149837,-67.7959136963
,
2.5171024799,-67.8563690186
,
2.5258200169,-67.900177002
,
2.5345678329,-67.9597702026
,
2.5433456898,-68.0233535767
,
2.5521540642,-68.1242294312
,
2.5609929562,-68.2247924805
,
2.5698626041,-68.3242492676
,
2.5787627697,-68.4060821533
,
2.5876939297,-68.4646987915
,
2.5966558456,-68.4949645996
,
2.6056489944,-68.5100631714
,
2.6146731377,-68.486541748
,
2.6237285137,-68.4490737915
,
2.632815361,-68.3494262695
,
2.6419336796,-68.2189025879
,
2.6510834694,-68.0371932983
,
2.6602649689,-67.837059021
,
2.6694786549,-67.6264953613
,
2.6787238121,-67.4663391113
,
2.6880011559,-67.3309402466
,
2.6973104477,-67.2774124146
,
2.7066521645,-67.2649307251
,
2.7160260677,-67.2952728271
,
2.7254326344,-67.3486175537
,
2.7348716259,-67.4077072144
,
2.7443432808,-67.4645385742
,
2.7538478374,-67.5311355591
,
2.7633852959,-67.6106872559
,
2.7729558945,-67.7409973145
,
2.7825593948,-67.8940505981
,
2.7921962738,-68.1062164307
,
2.8018665314,-68.3213729858
,
2.811570406,-68.5400848389
,
2.8213076591,-68.7131118774
,
2.8310787678,-68.8645553589
,
2.8408837318,-68.9667510986
,
2.8507225513,-69.0434951782
,
2.8605954647,-69.1008911133
,
2.8705027103,-69.0680770874
,
2.8804440498,-68.9652175903
,
2.89041996,-68.7421646118
,
2.9004304409,-68.3837051392
,
2.9104754925,-67.9758834839
,
2.9205553532,-67.5363311768
,
2.9306702614,-67.1564483643
,
2.9408199787,-66.8211975098
,
2.951004982,-66.6303329468
,
2.9612252712,-66.4971389771
,
2.9714810848,-66.4282836914
,
2.9817721844,-66.4234085083
,
2.9920992851,-66.4389877319
,
3.0024619102,-66.4791870117
,
3.0128602982,-66.555305481
,
3.0232946873,-66.6534118652
,
3.033765316,-66.7844467163
,
3.0442721844,-66.9429397583
,
3.0548155308,-67.1140975952
,
3.0653953552,-67.2994689941
,
3.0760118961,-67.5201568604
,
3.0866649151,-67.7834243774
,
3.0973551273,-68.1266708374
,
3.1080822945,-68.6138381958
,
3.1188464165,-69.1930541992
,
3.1296479702,-69.8907546997
,
3.1404869556,-70.6192703247
,
3.1513633728,-71.2605667114
,
3.1622776985,-71.7567672729
,
3.1732296944,-71.8716659546
,
3.1842195988,-71.8372573853
,
3.1952474117,-71.6733856201
,
3.2063136101,-71.533454895
,
3.2174181938,-71.5042800903
,
3.2285611629,-71.5855102539
,
3.2397425175,-71.8442153931
,
3.2509627342,-72.2383880615
,
3.2622220516,-72.7175292969
,
3.2735199928,-73.2759170532
,
3.2848572731,-73.8925247192
,
3.2962338924,-74.5129470825
,
3.3076496124,-75.117515564
,
3.3191051483,-75.6252441406
,
3.3306002617,-75.9206008911
,
3.342135191,-76.0033187866
,
3.3537099361,-75.8441696167
,
3.3653249741,-75.4027328491
,
3.3769800663,-74.9014129639
,
3.3886756897,-74.3654632568
,
3.4004118443,-73.8298568726
,
3.41218853,-73.2576980591
,
3.4240059853,-72.61668396
,
3.4358644485,-71.9070663452
,
3.4477639198,-71.1340560913
,
3.4597046375,-70.4336776733
,
3.4716866016,-69.8875198364
,
3.483710289,-69.5433044434
,
3.4957754612,-69.4842529297
,
3.5078823566,-69.7923049927
,
3.5200312138,-70.3459777832
,
3.532222271,-71.1034698486
,
3.5444555283,-72.0137939453
,
3.5567314625,-72.9613647461
,
3.5690495968,-73.8445205688
,
3.581410408,-74.6367797852
,
3.5938138962,-75.2925262451
,
3.6062602997,-75.6416931152
,
3.6187500954,-75.3536911011
,
3.6312828064,-74.5150756836
,
3.643859148,-73.2792434692
,
3.6564791203,-71.8770980835
,
3.6691424847,-70.61693573
,
3.6818499565,-69.5988998413
,
3.6946012974,-68.818321228
,
3.7073969841,-68.2719726563
,
3.7202367783,-67.9456787109
,
3.7331211567,-67.8518676758
,
3.7460501194,-67.9328994751
,
3.7590239048,-68.1539154053
,
3.7720425129,-68.4947433472
,
3.7851064205,-68.9288330078
,
3.7982153893,-69.4170227051
,
3.8113698959,-69.8675613403
,
3.8245697021,-70.2226715088
,
3.8378155231,-70.4892120361
,
3.8511071205,-70.7173156738
,
3.8644447327,-70.9886474609
,
3.8778283596,-71.4025268555
,
3.8912587166,-72.0373916626
,
3.9047353268,-72.8015899658
,
3.918258667,-73.5600509644
,
3.9318287373,-74.1512985229
,
3.9454460144,-74.4543685913
,
3.95911026,-74.4537658691
,
3.9728219509,-74.2894668579
,
3.9865810871,-74.1901931763
,
4.0003876686,-74.2516403198
,
4.0142426491,-74.4729614258
,
4.0281448364,-74.7913284302
,
4.0420956612,-75.1164855957
,
4.0560946465,-75.3779754639
,
4.0701422691,-75.5718994141
,
4.0842385292,-75.7679977417
,
4.0983834267,-76.0229263306
,
4.1125774384,-76.2883682251
,
4.1268205643,-76.4802627563
,
4.1411132813,-76.5518798828
,
4.1554551125,-76.5297775269
,
4.1698470116,-76.4926300049
,
4.1842885017,-76.5139923096
,
4.1987800598,-76.6043319702
,
4.2133216858,-76.6847991943
,
4.2279138565,-76.6090927124
,
4.2425560951,-76.262512207
,
4.2572493553,-75.7671051025
,
4.2719936371,-75.2998123169
,
4.2867889404,-74.9864196777
,
4.3016357422,-74.8635101318
,
4.3165335655,-74.8910064697
,
4.3314828873,-74.9826126099
,
4.3464841843,-75.0326766968
,
4.3615374565,-74.9347686768
,
4.376642704,-74.6113433838
,
4.3918004036,-74.0646209717
,
4.4070110321,-73.4048309326
,
4.4222736359,-72.8009643555
,
4.4375896454,-72.3901824951
,
4.452958107,-72.2279968262
,
4.468380928,-72.2916564941
,
4.4838562012,-72.5165176392
,
4.4993853569,-72.8537216187
,
4.5149679184,-73.3187484741
,
4.5306048393,-73.9867782593
,
4.5462956429,-74.9348754883
,
4.5620408058,-76.1648025513
,
4.5778408051,-77.5049209595
,
4.5936951637,-78.526473999
,
4.6096048355,-78.7869415283
,
4.6255693436,-78.3733825684
,
4.6415891647,-77.7579269409
,
4.657664299,-77.2474517822
,
4.6737952232,-76.9090270996
,
4.6899819374,-76.7295684814
,
4.7062249184,-76.7388534546
,
4.7225241661,-77.030632019
,
4.7388796806,-77.6965560913
,
4.7552919388,-78.6985092163
,
4.7717609406,-79.6351242065
,
4.7882871628,-79.6561126709
,
4.8048706055,-78.4545669556
,
4.8215112686,-76.7997207642
,
4.8382096291,-75.3737869263
,
4.8549661636,-74.4341049194
,
4.8717803955,-74.1580047607
,
4.8886528015,-75.0425109863
,
4.9055838585,-76.3124008179
,
4.9225735664,-77.7933654785
,
4.9396219254,-78.898765564
,
4.9567294121,-79.1178436279
,
4.9738960266,-78.6760025024
,
4.9911222458,-78.0938110352
,
5.0084080696,-77.5958786011
,
5.0257534981,-77.1893157959
,
5.0431594849,-76.8765335083
,
5.0606255531,-76.7221908569
,
5.0781521797,-76.8835983276
,
5.0957393646,-77.1296463013
,
5.1133875847,-76.9276428223
,
5.1310968399,-76.3246307373
,
5.1488671303,-75.5500411987
,
5.1666994095,-74.8942871094
,
5.1845936775,-74.539352417
,
5.2025494576,-74.5418014526
,
5.2205672264,-75.0908813477
,
5.2386479378,-75.8422775269
,
5.2567911148,-76.2463150024
,
5.2749967575,-76.5492706299
,
5.2932658195,-76.7798156738
,
5.3115983009,-76.9033889771
,
5.3299937248,-76.827331543
,
5.3484535217,-76.3191146851
,
5.366976738,-75.8293762207
,
5.3855643272,-75.8076477051
,
5.4042162895,-76.1238632202
,
5.4229326248,-76.732963562
,
5.44171381,-77.4667282104
,
5.4605603218,-78.2328033447
,
5.4794721603,-78.490272522
,
5.4984493256,-78.4974136353
,
5.5174922943,-78.4579620361
,
5.5366010666,-78.3356628418
,
5.5557761192,-78.057472229
,
5.5750174522,-77.8355026245
,
5.5943255424,-77.6541290283
,
5.6137003899,-77.3211898804
,
5.6331429482,-76.6840744019
,
5.6526522636,-76.3622741699
,
5.67222929,-76.5316009521
,
5.6918740273,-76.967628479
,
5.7115869522,-77.5457229614
,
5.7313680649,-78.2627868652
,
5.7512173653,-78.511177063
,
5.771135807,-78.33618927
,
5.7911229134,-78.028175354
,
5.8111796379,-77.6673736572
,
5.8313055038,-77.7828674316
,
5.851500988,-78.3555908203
,
5.8717665672,-79.7976913452
,
5.8921022415,-81.1841201782
,
5.9125084877,-81.4456253052
,
5.9329853058,-81.2655181885
,
5.9535331726,-80.6170883179
,
5.9741520882,-79.7225112915
,
5.9948425293,-78.9440994263
,
6.015604496,-77.559387207
,
6.0364384651,-76.1933059692
,
6.0573449135,-75.4553756714
,
6.0783233643,-75.0543823242
,
6.0993742943,-75.5401992798
,
6.1204986572,-76.4212341309
,
6.1416954994,-78.0106048584
,
6.1629662514,-79.1774139404
,
6.1843104362,-79.3852844238
,
6.2057290077,-79.4773025513
,
6.227221489,-79.7509155273
,
6.2487878799,-79.989074707
,
6.2704296112,-80.0223770142
,
6.2921462059,-79.7168655396
,
6.313937664,-79.5282440186
,
6.3358049393,-79.6427001953
,
6.3577480316,-80.0367279053
,
6.3797669411,-79.9775314331
,
6.4018621445,-79.3156585693
,
6.4240336418,-78.8107452393
,
6.4462819099,-78.4899368286
,
6.4686074257,-78.6855163574
,
6.4910101891,-79.3579177856
,
6.5134906769,-80.1892089844
,
6.5360488892,-80.5713882446
,
6.5586853027,-80.3798522949
,
6.5814003944,-79.7365493774
,
6.6041936874,-79.6525726318
,
6.6270661354,-80.5391311646
,
6.6500177383,-82.4579620361
,
6.6730489731,-84.7551040649
,
6.6961598396,-85.672996521
,
6.7193508148,-84.8110351563
,
6.7426218987,-83.5667877197
,
6.7659740448,-81.733833313
,
6.7894062996,-80.3443374634
,
6.8129205704,-79.5575866699
,
6.8365159035,-79.4795608521
,
6.8601927757,-80.4101409912
,
6.883951664,-82.0705566406
,
6.907793045,-83.8273696899
,
6.9317169189,-85.1539077759
,
6.9557237625,-85.7124404907
,
6.9798135757,-85.7012863159
,
7.0039868355,-84.7924194336
,
7.0282440186,-83.5012054443
,
7.0525846481,-82.3469085693
,
7.0770101547,-81.783241272
,
7.1015210152,-82.3127822876
,
7.126115799,-83.5450515747
,
7.1507959366,-84.3428039551
,
7.1755614281,-83.1680603027
,
7.2004127502,-81.4413986206
,
7.2253499031,-80.3430786133
,
7.2503733635,-80.1968460083
,
7.2754840851,-81.1112518311
,
7.3006811142,-82.7787322998
,
7.3259658813,-83.4395370483
,
7.3513379097,-83.5160903931
,
7.3767981529,-83.5559844971
,
7.4023461342,-83.6637878418
,
7.4279828072,-83.8929748535
,
7.4537081718,-83.7995071411
,
7.4795227051,-82.7264633179
,
7.5054268837,-81.0278320313
,
7.5314202309,-80.5104141235
,
7.5575041771,-80.9523773193
,
7.5836782455,-81.6187286377
,
7.6099429131,-81.5383224487
,
7.6362986565,-80.9332809448
,
7.6627454758,-80.8342895508
,
7.6892838478,-81.0767974854
,
7.7159142494,-81.4598999023
,
7.7426371574,-81.7450408936
,
7.769452095,-82.1654663086
,
7.7963600159,-83.2673721313
,
7.8233613968,-84.4628219604
,
7.8504562378,-84.0624923706
,
7.8776450157,-82.6073379517
,
7.9049277306,-80.9470596313
,
7.9323048592,-79.9803543091
,
7.9597768784,-79.4028015137
,
7.987344265,-79.743270874
,
8.015007019,-81.2660675049
,
8.0427656174,-82.1953811646
,
8.0706205368,-82.017539978
,
8.0985708237,-81.5802307129
,
8.126619339,-82.4102630615
,
8.1547641754,-83.9224014282
,
8.1830062866,-84.4107513428
,
8.2113466263,-82.2376937866
,
8.2397851944,-80.3337249756
,
8.2683229446,-80.4316482544
,
8.2969579697,-81.7454910278
,
8.3256931305,-83.3059768677
,
8.3545274734,-84.1276931763
,
8.3834619522,-84.1197662354
,
8.4124965668,-84.6237487793
,
8.4416322708,-85.0864944458
,
8.4708681107,-84.5143585205
,
8.50020504,-83.3247146606
,
8.5296440125,-82.0443496704
,
8.5591850281,-81.3352966309
,
8.5888280869,-81.0414352417
,
8.6185741425,-81.1414337158
,
8.6484231949,-81.7014083862
,
8.6783752441,-82.3262405396
,
8.7084312439,-82.926574707
,
8.7385911942,-83.1042022705
,
8.7688560486,-82.3564987183
,
8.7992248535,-81.9391555786
,
8.8296995163,-82.8106079102
,
8.8602790833,-84.65965271
,
8.8909654617,-85.7722320557
,
8.9217586517,-85.6193084717
,
8.9526576996,-85.0899276733
,
8.983663559,-84.3949279785
,
9.0147771835,-84.067237854
,
9.0459976196,-84.2238235474
,
9.0773267746,-84.1425628662
,
9.1087646484,-84.0541381836
,
9.1403112411,-84.3682785034
,
9.1719665527,-84.8812637329
,
9.2037324905,-85.3516921997
,
9.2356081009,-85.3977203369
,
9.2675933838,-85.0450057983
,
9.2996902466,-85.0001754761
,
9.3318977356,-85.3784332275
,
9.3642177582,-85.2638702393
,
9.396648407,-84.8949432373
,
9.429192543,-85.1845397949
,
9.461848259,-85.57081604
,
9.4946174622,-84.8382720947
,
9.5275011063,-83.767578125
,
9.5604972839,-83.5365753174
,
9.5936088562,-83.5916213989
,
9.6268339157,-82.8160171509
,
9.6601753235,-82.3822631836
,
9.6936311722,-83.5484085083
,
9.7272033691,-85.8785018921
,
9.7608919144,-85.2464370728
,
9.7946968079,-84.6305923462
,
9.8286190033,-85.5172424316
,
9.8626585007,-86.1838226318
,
9.8968162537,-86.007484436
,
9.9310922623,-86.7373733521
,
9.9654865265,-87.8276443481
,
10,-86.1677398682
,
10.0346345901,-86.0213546753
,
10.0693864822,-85.8101043701
,
10.1042613983,-85.5697860718
,
10.1392536163,-85.3778152466
,
10.1743707657,-85.2011184692
,
10.2096061707,-85.1655883789
,
10.2449674606,-85.1678085327
,
10.2804470062,-85.2830886841
,
10.3160533905,-85.4309616089
,
10.3517789841,-85.6171722412
,
10.38763237,-85.7711105347
,
10.4236068726,-85.9098052979
,
10.4597082138,-85.9338684082
,
10.4959316254,-85.9307174683
,
10.532283783,-85.838684082
,
10.5687589645,-85.7390213013
,
10.6053638458,-85.6281204224
,
10.6420917511,-85.5415267944
,
10.6789503098,-85.467048645
,
10.7159337997,-85.3968048096
,
10.7530479431,-85.3109283447
,
10.7902870178,-85.1699295044
,
10.8276586533,-84.9888534546
,
10.8651571274,-84.7703933716
,
10.9027881622,-84.5670928955
,
10.9405460358,-84.3850631714
,
10.9784383774,-84.318611145
,
11.0164585114,-84.3407211304
,
11.0546140671,-84.4677886963
,
11.0928983688,-84.725769043
,
11.1313180923,-85.0223770142
,
11.1698675156,-85.3444595337
,
11.2085533142,-85.5879516602
,
11.2473707199,-85.7479324341
,
11.2863254547,-85.7158660889
,
11.3254127502,-85.6278762817
,
11.3646373749,-85.4639205933
,
11.4039955139,-85.3374938965
,
11.4434919357,-85.2364730835
,
11.4831228256,-85.2783203125
,
11.5228948593,-85.384727478
,
11.5628004074,-85.5918121338
,
11.6028470993,-85.8925323486
,
11.6430301666,-86.2105255127
,
11.6833553314,-86.4980926514
,
11.7238168716,-86.6187362671
,
11.764421463,-86.6225738525
,
11.8051643372,-86.3475112915
,
11.8460512161,-86.0423965454
,
11.8870754242,-85.707359314
,
11.9282464981,-85.5178222656
,
11.9695558548,-85.4160385132
,
12.0110120773,-85.4307861328
,
12.05260849,-85.5511932373
,
12.0943517685,-85.6954498291
,
12.1362361908,-85.8556365967
,
12.17827034,-86.0023040771
,
12.2204456329,-86.144493103
,
12.2627706528,-86.2831115723
,
12.3052387238,-86.4056930542
,
12.3478574753,-86.49193573
,
12.3906202316,-86.5087585449
,
12.4335346222,-86.3935775757
,
12.4765939713,-86.2295455933
,
12.5198059082,-86.0245132446
,
12.563164711,-85.9217376709
,
12.6066761017,-85.9271774292
,
12.6503391266,-86.0646057129
,
12.6941490173,-86.3966140747
,
12.7381153107,-86.7538986206
,
12.7822294235,-87.1123428345
,
12.826499939,-87.2602996826
,
12.8709201813,-87.1875
,
12.9154977798,-86.9509048462
,
12.9602270126,-86.5761032104
,
13.0051136017,-86.2748794556
,
13.0501527786,-86.0811691284
,
13.0953512192,-86.0367965698
,
13.1407032013,-86.2157821655
,
13.1862154007,-86.4740905762
,
13.2318820953,-86.7813720703
,
13.2777099609,-87.0578079224
,
13.3236923218,-87.2031326294
,
13.3698387146,-87.249420166
,
13.4161405563,-87.2021789551
,
13.4626073837,-87.1504516602
,
13.5092306137,-87.1846694946
,
13.5560188293,-87.3000564575
,
13.6029663086,-87.5017776489
,
13.6500797272,-87.660697937
,
13.6973524094,-87.6816253662
,
13.7447919846,-87.558807373
,
13.7923927307,-87.2842025757
,
13.8401622772,-87.0132980347
,
13.8880929947,-86.8447952271
,
13.9361934662,-86.8065795898
,
13.984457016,-86.9321060181
,
14.0328922272,-87.2258071899
,
14.0814905167,-87.5876235962
,
14.1302604675,-87.9784469604
,
14.1791963577,-88.3564834595
,
14.2283058167,-88.6345901489
,
14.2775802612,-88.8409194946
,
14.3270301819,-89.0131072998
,
14.3766469955,-89.176902771
,
14.426440239,-89.3481826782
,
14.476401329,-89.4484710693
,
14.5265398026,-89.4280853271
,
14.5768480301,-89.2778549194
,
14.6273345947,-89.0091629028
,
14.6779909134,-88.6714553833
,
14.7288274765,-88.3513412476
,
14.7798366547,-88.090927124
,
14.8310260773,-87.9234085083
,
14.8823881149,-87.8786239624
,
14.9339323044,-88.012550354
,
14.9856519699,-88.3321838379
,
15.0375537872,-88.795173645
,
15.0896310806,-89.3413543701
,
15.1418933868,-89.8705596924
,
15.1943330765,-90.2254180908
,
15.2469577789,-90.1583480835
,
15.2997608185,-89.8426742554
,
15.3527507782,-89.4715957642
,
15.4059200287,-89.2096405029
,
15.459277153,-89.1639404297
,
15.5128154755,-89.3537979126
,
15.5665435791,-89.632019043
,
15.6204538345,-89.6766891479
,
15.6745538712,-89.3546829224
,
15.7288379669,-88.7512817383
,
15.7833137512,-88.0858917236
,
15.8379745483,-87.6074752808
,
15.8928289413,-87.4729385376
,
15.9478731155,-87.6888885498
,
16.0031032562,-88.0471572876
,
16.0585289001,-88.3754730225
,
16.1141433716,-88.5596618652
,
16.1699523926,-88.5687255859
,
16.2259521484,-88.4412078857
,
16.2821502686,-88.2434692383
,
16.3385391235,-88.0398101807
,
16.3951263428,-87.906463623
,
16.4519062042,-87.8973312378
,
16.5088863373,-88.049407959
,
16.5660591125,-88.3609237671
,
16.6234340668,-88.7630844116
,
16.6810054779,-89.1109542847
,
16.738779068,-89.2303771973
,
16.7967472076,-89.0234909058
,
16.8549232483,-88.5725402832
,
16.9132938385,-88.1075973511
,
16.9718723297,-87.8712310791
,
17.0306491852,-87.9501190186
,
17.0896339417,-88.2711486816
,
17.1488189697,-88.6687545776
,
17.2082138062,-88.9762191772
,
17.2678089142,-89.1153793335
,
17.3276138306,-89.0923156738
,
17.3876228333,-88.955116272
,
17.4478435516,-88.7786331177
,
17.5082683563,-88.6510391235
,
17.5689086914,-88.6258773804
,
17.6297531128,-88.6801834106
,
17.6908130646,-88.7428436279
,
17.75207901,-88.7792892456
,
17.8135623932,-88.8327560425
,
17.8752536774,-88.9551925659
,
17.9371643066,-89.1188659668
,
17.9992828369,-89.2323989868
,
18.0616226196,-89.2506027222
,
18.124174118,-89.2347106934
,
18.1869468689,-89.2771835327
,
18.2499313354,-89.3869781494
,
18.3131389618,-89.4575119019
,
18.3765602112,-89.3773880005
,
18.4402065277,-89.1838226318
,
18.5040683746,-88.970123291
,
18.568157196,-88.7670593262
,
18.6324615479,-88.4977874756
,
18.6969947815,-88.1554412842
,
18.7617454529,-87.9021453857
,
18.8267250061,-87.9484634399
,
18.8919258118,-88.3782272339
,
18.9573574066,-89.0519485474
,
19.0230102539,-89.6315155029
,
19.0888957977,-89.8251800537
,
19.155002594,-89.6459960938
,
19.2213459015,-89.3080291748
,
19.2879123688,-89.029258728
,
19.3547153473,-88.9747543335
,
19.4217453003,-89.4136581421
,
19.4890098572,-89.9181900024
,
19.5565052032,-89.8253097534
,
19.6242370605,-89.4634552002
,
19.692199707,-89.1677474976
,
19.7604026794,-89.131652832
,
19.828836441,-89.32862854
,
19.8975124359,-89.6226730347
,
19.9664268494,-89.9066085815
,
20.0355739594,-90.1218795776
,
20.1049671173,-90.1590118408
,
20.1745929718,-89.9109573364
,
20.2444667816,-89.5022506714
,
20.3145771027,-89.2794494629
,
20.3849372864,-89.6611480713
,
20.4555339813,-89.9325332642
,
20.5263805389,-89.8399047852
,
20.5974674225,-89.5098648071
,
20.6688041687,-89.3079071045
,
20.7403850555,-89.4078369141
,
20.8122177124,-89.6554412842
,
20.8842945099,-89.6048812866
,
20.9566268921,-89.1753387451
,
21.0292034149,-88.9975891113
,
21.1020374298,-88.9990463257
,
21.1751174927,-89.1064453125
,
21.2484550476,-89.2245101929
,
21.3220424652,-89.2744140625
,
21.3958911896,-89.1885604858
,
21.4699878693,-89.1521453857
,
21.5443496704,-89.3002090454
,
21.6189613342,-89.528678894
,
21.6938362122,-89.674041748
,
21.7689666748,-89.6330795288
,
21.8443622589,-89.4813919067
,
21.9200134277,-89.6408996582
,
21.9959316254,-89.9946212769
,
22.0721073151,-90.4069747925
,
22.1485538483,-90.7773971558
,
22.2252578735,-91.0876083374
,
22.3022346497,-90.8915023804
,
22.3794708252,-90.3736953735
,
22.4569816589,-89.8339614868
,
22.5347537994,-89.6115341187
,
22.6128025055,-90.088180542
,
22.6911144257,-90.5646209717
,
22.7697048187,-90.8223648071
,
22.8485603333,-90.8173751831
,
22.9276943207,-90.7747650146
,
23.0070972443,-90.997718811
,
23.0867805481,-91.1681213379
,
23.1667346954,-91.0160751343
,
23.2469711304,-90.6699676514
,
23.3274803162,-90.6007003784
,
23.4082736969,-90.7183532715
,
23.4893398285,-90.9338912964
,
23.5706958771,-90.860496521
,
23.6523246765,-90.6586380005
,
23.7342433929,-90.4610671997
,
23.8164386749,-90.2644500732
,
23.8989257813,-90.2911529541
,
23.9816932678,-90.5408554077
,
24.0647525787,-91.0504684448
,
24.1480922699,-91.3941040039
,
24.2317276001,-91.5269165039
,
24.3156471252,-91.6317672729
,
24.3998641968,-91.0624084473
,
24.4843635559,-90.1210021973
,
24.5691642761,-89.0183258057
,
24.654253006,-88.9080352783
,
24.7396411896,-89.4680099487
,
24.8253192902,-90.4592895508
,
24.9113006592,-90.8916854858
,
24.9975719452,-90.8402404785
,
25.0841503143,-90.6949691772
,
25.1710281372,-90.3407592773
,
25.2581996918,-89.9808883667
,
25.3456802368,-89.7966690063
,
25.4334583282,-90.0748443604
,
25.5215454102,-90.4187088013
,
25.6099300385,-90.5603408813
,
25.6986293793,-90.553276062
,
25.7876281738,-90.4402084351
,
25.8769435883,-90.3158493042
,
25.9665584564,-90.350692749
,
26.0564937592,-90.5017623901
,
26.1467323303,-90.548614502
,
26.2372894287,-90.5549697876
,
26.3281536102,-90.8997421265
,
26.4193401337,-91.5964584351
,
26.5108356476,-91.6842956543
,
26.6026535034,-90.9287567139
,
26.6947841644,-90.3478240967
,
26.7872409821,-90.3065643311
,
26.8800086975,-90.4563522339
,
26.9731063843,-90.5205383301
,
27.0665187836,-90.8430557251
,
27.1602630615,-91.7485122681
,
27.2543239594,-92.8274612427
,
27.3487186432,-92.8704299927
,
27.4434318542,-91.8291473389
,
27.5384807587,-91.0823974609
,
27.633852005,-90.7394790649
,
27.7295608521,-90.4653320313
,
27.825592041,-90.5815658569
,
27.9219646454,-91.1401901245
,
28.0186634064,-91.8256607056
,
28.1157054901,-92.3479003906
,
28.2130756378,-92.3528366089
,
28.3107891083,-91.829826355
,
28.4088344574,-91.61378479
,
28.507226944,-91.5985488892
,
28.6059532166,-91.3124084473
,
28.7050285339,-90.9577331543
,
28.8044395447,-90.9468917847
,
28.9042015076,-90.890007019
,
29.0043029785,-90.5715484619
,
29.104757309,-90.4903106689
,
29.2055530548,-90.8799438477
,
29.3067054749,-91.4061965942
,
29.4081993103,-92.0319595337
,
29.5100536346,-92.300491333
,
29.6122512817,-91.6742324829
,
29.7148113251,-90.4021530151
,
29.8177204132,-89.8295059204
,
29.9209918976,-90.0109176636
,
30.0246143341,-91.0595932007
,
30.1286029816,-91.1760482788
,
30.2329425812,-91.3209915161
,
30.3376541138,-91.4726715088
,
30.4427185059,-91.6160812378
,
30.5481548309,-91.7373809814
,
30.6539497375,-91.8251724243
,
30.7601184845,-91.8680877686
,
30.866645813,-91.8741073608
,
30.9735507965,-91.859992981
,
31.0808181763,-91.8382263184
,
31.1884651184,-91.8187942505
,
31.2964763641,-91.8071746826
,
31.4048690796,-91.8023605347
,
31.5136299133,-91.794631958
,
31.6227760315,-91.7762069702
,
31.7322998047,-91.7462692261
,
31.8421955109,-91.7092514038
,
31.9524784088,-91.6732025146
,
32.0631370544,-91.6477890015
,
32.1741867065,-91.6418991089
,
32.285610199,-91.6666717529
,
32.3974304199,-91.7252731323
,
32.5096282959,-91.8182220459
,
32.6222229004,-91.9412765503
,
32.7351989746,-92.0814666748
,
32.848575592,-92.216583252
,
32.9623374939,-92.3186264038
,
33.076499939,-92.3621368408
,
33.1910514832,-92.3359069824
,
33.3060073853,-92.2500991821
,
33.4213523865,-92.1448135376
,
33.5371055603,-92.0534744263
,
33.6532516479,-91.9964752197
,
33.7698059082,-91.9806289673
,
33.886756897,-92.0014572144
,
34.0041236877,-92.047454834
,
34.1218833923,-92.104598999
,
34.2400627136,-92.1601104736
,
34.3586425781,-92.205078125
,
34.4776420593,-92.2364578247
,
34.5970458984,-92.2587814331
,
34.7168693542,-92.2854003906
,
34.8371009827,-92.3394470215
,
34.9577598572,-92.4463119507
,
35.0788230896,-92.6195373535
,
35.2003173828,-92.8538208008
,
35.3222236633,-93.1174926758
,
35.4445610046,-93.35496521
,
35.5673103333,-93.5027236938
,
35.6904945374,-93.5165786743
,
35.8140983582,-93.3940658569
,
35.9381370544,-93.1756439209
,
36.0625991821,-92.925819397
,
36.1875,-92.709602356
,
36.3128242493,-92.5765991211
,
36.4385910034,-92.5536117554
,
36.5647850037,-92.641746521
,
36.6914253235,-92.8158493042
,
36.8184928894,-93.1257400513
,
36.9460144043,-93.2975311279
,
37.0739631653,-93.3863677979
,
37.2023696899,-93.3905105591
,
37.3312072754,-93.3350448608
,
37.4605026245,-93.2511138916
,
37.5902328491,-93.1601791382
,
37.7204246521,-93.0709075928
,
37.85105896,-92.9851989746
,
37.9821548462,-92.9062652588
,
38.1136932373,-92.8436126709
,
38.2456970215,-92.8128585815
,
38.3781509399,-92.8308258057
,
38.5110702515,-92.9074249268
,
38.6444396973,-93.0370864868
,
38.7782859802,-93.1932525635
,
38.9125823975,-93.3312835693
,
39.0473518372,-93.404510498
,
39.1825790405,-93.3887252808
,
39.3182868958,-93.2970504761
,
39.4544525146,-93.1707382202
,
39.5911026001,-93.0538711548
,
39.7282142639,-92.972618103
,
39.8658103943,-92.9218215942
,
40.0038833618,-92.9107437134
,
40.1424255371,-92.9162216187
,
40.2814559937,-92.9337387085
,
40.4209594727,-92.9664382935
,
40.5609550476,-93.0082626343
,
40.701423645,-93.0430374146
,
40.8423919678,-93.0526885986
,
40.9838371277,-93.028755188
,
41.1257820129,-92.9775848389
,
41.26820755,-92.8868255615
,
41.4111366272,-92.8161621094
,
41.5545539856,-92.7906112671
,
41.698474884,-92.7801361084
,
41.8428840637,-92.7835769653
,
41.9878044128,-92.8022460938
,
42.1332168579,-92.83934021
,
42.2791442871,-92.9376525879
,
42.4255638123,-93.0764694214
,
42.5725021362,-93.1879577637
,
42.7199363708,-93.3075332642
,
42.8678970337,-93.4334335327
,
43.0163574219,-93.5653839111
,
43.1653404236,-93.7566680908
,
43.31483078,-93.889175415
,
43.4648475647,-93.890083313
,
43.6153755188,-93.8090209961
,
43.7664337158,-93.6676559448
,
43.918006897,-93.5123825073
,
44.0701141357,-93.3730392456
,
44.2227363586,-93.3958282471
,
44.3759002686,-93.5125274658
,
44.5295829773,-93.6642684937
,
44.683807373,-93.8448638916
,
44.838558197,-93.8993759155
,
44.993850708,-93.8482208252
,
45.1496734619,-93.7602920532
,
45.3060493469,-93.665222168
,
45.4629516602,-93.560218811
,
45.6204109192,-93.5168457031
,
45.7784004211,-93.5311813354
,
45.9369544983,-93.5746536255
,
46.0960426331,-93.6857681274
,
46.2556915283,-93.8265533447
,
46.4158859253,-93.9261779785
,
46.5766448975,-94.0210418701
,
46.7379455566,-94.1430206299
,
46.8998222351,-94.2385787964
,
47.0622444153,-94.2808456421
,
47.2252426147,-94.3159408569
,
47.3887901306,-94.3368682861
,
47.5529212952,-94.337928772
,
47.7176055908,-94.2827835083
,
47.8828735352,-93.804145813
,
48.0486984253,-92.6721572876
,
48.2151145935,-91.5079727173
,
48.3820915222,-89.6489105225
,
48.549659729,-88.1698684692
,
48.7177963257,-87.4691162109
,
48.8865280151,-86.873626709
,
49.0558319092,-86.676651001
,
49.2257347107,-86.7822189331
,
49.3962097168,-87.3077468872
,
49.5672912598,-88.2371673584
,
49.7389526367,-89.0742950439
,
49.9112205505,-90.3956985474
,
50.084072113,-91.5532455444
,
50.2575378418,-92.0527267456
,
50.431602478,-92.5096588135
,
50.6062545776,-92.8749465942
,
50.7815284729,-93.290763855
,
50.9573936462,-93.7502975464
,
51.1338806152,-94.0204315186
,
51.3109664917,-94.2792816162
,
51.4886817932,-94.3900146484
,
51.6669960022,-94.3549575806
,
51.8459396362,-94.2069015503
,
52.0254936218,-94.0391235352
,
52.2056808472,-93.782623291
,
52.3864784241,-93.6480789185
,
52.5679168701,-93.7705001831
,
52.7499694824,-94.0629272461
,
52.9326667786,-94.2876739502
,
53.1159820557,-94.5216827393
,
53.2999458313,-94.6238555908
,
53.4845352173,-94.6343994141
,
53.6697731018,-94.614616394
,
53.8556442261,-94.5162658691
,
54.0421676636,-94.3280258179
,
54.2293281555,-94.1019973755
,
54.4171485901,-93.9467697144
,
54.6056022644,-93.9082107544
,
54.7947273254,-93.8788070679
,
54.9844932556,-93.728263855
,
55.1749267578,-93.5068893433
,
55.3660087585,-93.4156799316
,
55.5577659607,-93.5928039551
,
55.7501716614,-94.1168518066
,
55.9432601929,-94.776260376
,
56.1370010376,-95.2279205322
,
56.3314323425,-95.2944641113
,
56.5265159607,-94.8889541626
,
56.7222938538,-94.2867889404
,
56.9187316895,-93.6668395996
,
57.1158676147,-93.196762085
,
57.3136711121,-92.9997634888
,
57.512172699,-93.136756897
,
57.7113494873,-93.4774017334
,
57.9112281799,-93.8586959839
,
58.1117858887,-94.1028137207
,
58.3130531311,-94.0861587524
,
58.5150032043,-93.9453887939
,
58.717666626,-93.802192688
,
58.9210166931,-93.7030944824
,
59.125087738,-93.6998214722
,
59.3298454285,-93.7703704834
,
59.5353317261,-93.9397964478
,
59.7415161133,-94.0877914429
,
59.948425293,-94.2259979248
,
60.1560401917,-94.3466873169
,
60.3643875122,-94.4429931641
,
60.5734405518,-94.5997924805
,
60.7832336426,-94.7977828979
,
60.9937362671,-95.0776443481
,
61.2049865723,-95.4472427368
,
61.4169502258,-95.6379928589
,
61.6296615601,-95.6848449707
,
61.8430976868,-95.5386428833
,
62.0572891235,-95.3184585571
,
62.2722053528,-95.1107711792
,
62.4878807068,-95.0082550049
,
62.7042884827,-95.0986862183
,
62.9214630127,-95.3298034668
,
63.1393852234,-95.6872406006
,
63.3580513,-95.7931594849
,
63.5774879456,-95.5600509644
,
63.797668457,-95.1050415039
,
64.0186309814,-94.5843048096
,
64.2403335571,-94.4920883179
,
64.4628295898,-94.7361221313
,
64.6860733032,-95.154548645
,
64.9101104736,-95.6401901245
,
65.1349105835,-95.7566680908
,
65.360496521,-95.6213607788
,
65.5868530273,-95.4442367554
,
65.8140106201,-95.3254547119
,
66.0419387817,-95.2470474243
,
66.2706680298,-94.9552764893
,
66.5001754761,-94.5887527466
,
66.7304992676,-94.2388000488
,
66.9616012573,-94.0937042236
,
67.1935195923,-94.5048522949
,
67.4262161255,-95.2844772339
,
67.6597442627,-95.8153915405
,
67.8940658569,-95.7756271362
,
68.1292114258,-95.4180679321
,
68.3651580811,-94.9250717163
,
68.6019363403,-94.6615142822
,
68.839515686,-94.6559524536
,
69.0779418945,-94.862739563
,
69.3171691895,-95.1978302002
,
69.5572433472,-95.4197158813
,
69.7981338501,-95.516166687
,
70.0398788452,-95.5536117554
,
70.2824401855,-95.6520385742
,
70.5258560181,-95.8224487305
,
70.7701034546,-95.9415359497
,
71.0152130127,-95.9313049316
,
71.2611465454,-95.8157806396
,
71.5079574585,-95.7589797974
,
71.7555999756,-95.9242477417
,
72.0041275024,-96.2015304565
,
72.2534866333,-96.250213623
,
72.5037384033,-96.0070571899
,
72.7548294067,-95.8165588379
,
73.0068130493,-95.879196167
,
73.2596511841,-95.9588623047
,
73.513381958,-95.795463562
,
73.7679672241,-95.6193313599
,
74.0234603882,-95.7386474609
,
74.2798156738,-96.0503158569
,
74.5370788574,-96.2266082764
,
74.7952194214,-96.1904449463
,
75.0542678833,-96.1477813721
,
75.3141937256,-96.2425384521
,
75.5750427246,-96.3841629028
,
75.836769104,-96.3673095703
,
76.0994262695,-96.1573181152
,
76.3629760742,-95.9590835571
,
76.627456665,-95.9898223877
,
76.892829895,-96.2196807861
,
77.1591415405,-96.3311004639
,
77.426361084,-96.1522903442
,
77.694519043,-95.8533706665
,
77.9635925293,-95.6327209473
,
78.2336120605,-95.4690628052
,
78.5045547485,-95.4055633545
,
78.7764511108,-95.4844360352
,
79.0492630005,-95.647102356
,
79.3230514526,-95.9101867676
,
79.5977783203,-96.4300918579
,
79.8734436035,-96.7618103027
,
80.1500778198,-96.5837631226
,
80.4276504517,-96.3074569702
,
80.7062149048,-96.2005996704
,
80.985710144,-96.2422866821
,
81.266204834,-96.3144226074
,
81.5476379395,-96.2722930908
,
81.830078125,-96.1210479736
,
82.1134719849,-95.9458236694
,
82.3978652954,-95.8564453125
,
82.6832275391,-95.9563140869
,
82.9695968628,-96.1386184692
,
83.2569351196,-96.2670440674
,
83.5452880859,-96.1211013794
,
83.8346252441,-95.8215484619
,
84.1249771118,-95.7650375366
,
84.4163208008,-96.0139312744
,
84.708694458,-96.3148345947
,
85.0020523071,-96.4866790771
,
85.2964553833,-96.6912994385
,
85.5918502808,-96.8209915161
,
85.8882904053,-96.5575485229
,
86.1857376099,-96.2505493164
,
86.4842376709,-96.1585617065
,
86.7837524414,-96.3340301514
,
87.0843200684,-96.4035568237
,
87.3859100342,-96.1544265747
,
87.6885681152,-95.9570541382
,
87.9922485352,-96.1136322021
,
88.2970046997,-96.5510101318
,
88.6027908325,-96.9512863159
,
88.9096679688,-97.1555862427
,
89.2175750732,-97.0741119385
,
89.5265808105,-96.9894561768
,
89.8366241455,-97.2165985107
,
90.1477661133,-97.3018035889
,
90.4599685669,-96.9675292969
,
90.7732696533,-96.7094345093
,
91.0876312256,-96.7553939819
,
91.4031143188,-97.0599441528
,
91.7196578979,-97.3995895386
,
92.037322998,-97.3513870239
,
92.3560638428,-97.1510696411
,
92.6759338379,-97.2652893066
,
92.996887207,-97.235244751
,
93.318977356,-96.7224807739
,
93.6421585083,-96.3277206421
,
93.9664840698,-96.2817459106
,
94.2919082642,-96.427230835
,
94.6184844971,-96.6850662231
,
94.9461669922,-96.9308395386
,
95.2750091553,-96.9959259033
,
95.60496521,-96.7177734375
,
95.936088562,-96.4515228271
,
96.2683258057,-96.6006088257
,
96.6017532349,-97.0287246704
,
96.9363021851,-97.1068496704
,
97.2720336914,-97.1587905884
,
97.6089019775,-97.4208450317
,
97.9469680786,-97.7414321899
,
98.2861785889,-97.7789154053
,
98.6265869141,-97.3850631714
,
98.9681472778,-96.3536376953
,
99.3109207153,-91.0382232666
,
99.6548461914,-85.3812942505
,
100,-88.319770813
,
100.3463439941,-88.4470062256
,
100.6938934326,-88.8343429565
,
101.0425872803,-89.6388092041
,
101.392539978,-90.6478271484
,
101.7437057495,-91.8529052734
,
102.0960922241,-93.2550125122
,
102.4496383667,-94.5905075073
,
102.804473877,-95.8052520752
,
103.1605300903,-96.6483764648
,
103.5178222656,-97.115234375
,
103.8762969971,-97.3554077148
,
104.2360610962,-97.3905563354
,
104.5970840454,-97.3109283447
,
104.9593505859,-97.2021636963
,
105.3228149414,-97.0768814087
,
105.6875915527,-96.9612426758
,
106.0536346436,-96.8677444458
,
106.4209518433,-96.793800354
,
106.7894744873,-96.7419281006
,
107.1593322754,-96.7144851685
,
107.5304794312,-96.7014007568
,
107.9029006958,-96.7027740479
,
108.2765579224,-96.7228317261
,
108.6515731812,-96.7607269287
,
109.027885437,-96.807800293
,
109.4054946899,-96.8608474731
,
109.7843551636,-96.9129714966
,
110.1645889282,-96.9588165283
,
110.5461349487,-97.0016784668
,
110.9290084839,-97.0442199707
,
111.3131484985,-97.0954589844
,
111.698677063,-97.1629257202
,
112.0855407715,-97.2436065674
,
112.473739624,-97.3351211548
,
112.8632278442,-97.4315643311
,
113.254119873,-97.5186004639
,
113.6463699341,-97.5924224854
,
114.0399856567,-97.6521072388
,
114.4348907471,-97.698097229
,
114.8312301636,-97.7346725464
,
115.2289428711,-97.7695770264
,
115.628036499,-97.8024291992
,
116.0284423828,-97.831237793
,
116.430305481,-97.8482284546
,
116.8335571289,-97.837890625
,
117.2382049561,-97.794631958
,
117.6441879272,-97.7144012451
,
118.0516433716,-97.596786499
,
118.4605102539,-97.446762085
,
118.8707885742,-97.2967987061
,
119.2824249268,-97.176109314
,
119.6955566406,-97.1039657593
,
120.1101150513,-97.0934524536
,
120.5261154175,-97.1508407593
,
120.9434814453,-97.2568893433
,
121.3623657227,-97.3617248535
,
121.782699585,-97.4372940063
,
122.2044906616,-97.4678268433
,
122.6276702881,-97.4529647827
,
123.0523834229,-97.4147415161
,
123.4785690308,-97.3992614746
,
123.9062347412,-97.4272842407
,
124.3353118896,-97.5002059937
,
124.7659378052,-97.6055374146
,
125.198059082,-97.7200164795
,
125.6316757202,-97.8152160645
,
126.0667953491,-97.8611755371
,
126.5033569336,-97.8712463379
,
126.9414901733,-97.8633041382
,
127.381149292,-97.8522720337
,
127.8223266602,-97.8440628052
,
128.2649688721,-97.8333511353
,
128.709197998,-97.8065414429
,
129.1549835205,-97.7493286133
,
129.6023101807,-97.6690216064
,
130.0511016846,-97.5871124268
,
130.5015258789,-97.524017334
,
130.9535217285,-97.4960479736
,
131.4070739746,-97.5130233765
,
131.862121582,-97.5775985718
,
132.3188171387,-97.6851959229
,
132.7770996094,-97.8234558105
,
133.2369689941,-97.9699859619
,
133.698348999,-98.0906066895
,
134.1614074707,-98.1588592529
,
134.6260681152,-98.1630783081
,
135.0923461914,-98.1123733521
,
135.5601501465,-98.0335693359
,
136.0296630859,-97.9603118896
,
136.500793457,-97.9206390381
,
136.9735565186,-97.9287414551
,
137.4478759766,-97.983795166
,
137.9239349365,-98.0740356445
,
138.4016265869,-98.1809844971
,
138.8809661865,-98.281211853
,
139.3618927002,-98.3477859497
,
139.8445739746,-98.3550415039
,
140.328918457,-98.3031692505
,
140.8149414063,-98.2138442993
,
141.3025665283,-98.1242980957
,
141.7919616699,-98.072303772
,
142.2830505371,-98.0820617676
,
142.7758483887,-98.1546936035
,
143.2702636719,-98.2662887573
,
143.7664794922,-98.3759994507
,
144.2644042969,-98.443977356
,
144.7640533447,-98.4513092041
,
145.2653656006,-98.4083557129
,
145.7684783936,-98.3455123901
,
146.2733459473,-98.2940063477
,
146.7799530029,-98.2689056396
,
147.2882385254,-98.2609024048
,
147.7983703613,-98.236579895
,
148.310256958,-98.1649475098
,
148.823928833,-98.0449752808
,
149.3392791748,-97.9024734497
,
149.8565216064,-97.7762908936
,
150.3755340576,-97.700088501
,
150.8963623047,-97.6903686523
,
151.4188995361,-97.743637085
,
151.9433288574,-97.8408050537
,
152.4695739746,-97.9555969238
,
152.9976501465,-98.0628128052
,
153.5274658203,-98.1438140869
,
154.0592041016,-98.1892471313
,
154.5927734375,-98.1995239258
,
155.1282043457,-98.1819763184
,
155.6653900146,-98.144203186
,
156.2045288086,-98.0893707275
,
156.7455444336,-98.0200195313
,
157.2884216309,-97.9478225708
,
157.8330993652,-97.8962783813
,
158.3797454834,-97.8882751465
,
158.9282836914,-97.9614334106
,
159.478729248,-98.057800293
,
160.0310668945,-98.0970001221
,
160.5852508545,-98.1171875
,
161.1414337158,-98.1373672485
,
161.6995391846,-98.1735229492
,
162.2595672607,-98.2289810181
,
162.8214569092,-98.2959899902
,
163.3853912354,-98.3625640869
,
163.9512634277,-98.4187011719
,
164.5191040039,-98.473449707
,
165.0888214111,-98.5056381226
,
165.6605987549,-98.5201034546
,
166.2343444824,-98.5336532593
,
166.8100891113,-98.5504455566
,
167.3877410889,-98.5795440674
,
167.9674835205,-98.6337585449
,
168.5492248535,-98.7220611572
,
169.1329956055,-98.9052581787
,
169.7186889648,-99.0821380615
,
170.3064880371,-99.1499862671
,
170.8963470459,-99.1674499512
,
171.4882354736,-99.1498260498
,
172.0820770264,-99.1221008301
,
172.6780853271,-99.0922622681
,
173.2761383057,-99.0595932007
,
173.8762817383,-99.0205535889
,
174.4783935547,-98.9772186279
,
175.0826873779,-98.9533157349
,
175.6890869141,-98.9867706299
,
176.2975769043,-99.0339508057
,
176.9080810547,-98.9973983765
,
177.5207824707,-98.8798141479
,
178.1356201172,-98.7131271362
,
178.7525939941,-98.5001449585
,
179.37159729,-98.4010009766
,
179.9928436279,-98.402557373
,
180.6162414551,-98.4292449951
,
181.2417907715,-98.4676589966
,
181.8694152832,-98.5534133911
,
182.4993133545,-98.6865615845
,
183.1313934326,-98.803855896
,
183.7656555176,-98.9170532227
,
184.4020233154,-99.0033340454
,
185.0406799316,-98.9817504883
,
185.6815643311,-98.9289779663
,
186.3246612549,-98.8848114014
,
186.9698944092,-98.870803833
,
187.6174468994,-98.9172286987
,
188.2672576904,-98.9920196533
,
188.9193115234,-99.1592788696
,
189.5735168457,-99.3349227905
,
190.2301025391,-99.406829834
,
190.8889465332,-99.4134979248
,
191.5500793457,-99.3028488159
,
192.2134094238,-99.1550979614
,
192.8791351318,-99.1026229858
,
193.5471496582,-99.1580276489
,
194.2174987793,-99.3197784424
,
194.8900604248,-99.4508895874
,
195.5650482178,-99.5915908813
,
196.2423706055,-99.6112823486
,
196.9220581055,-99.5129241943
,
197.6039733887,-99.199798584
,
198.2883758545,-98.7856826782
,
198.9751281738,-98.5095825195
,
199.664276123,-98.2691497803
,
200.3558044434,-98.3064651489
,
201.0496063232,-98.5071258545
,
201.7459411621,-98.8821563721
,
202.4446716309,-99.1623916626
,
203.1458282471,-99.2558517456
,
203.8493041992,-99.2682266235
,
204.5553283691,-99.2711486816
,
205.2637939453,-99.3540115356
,
205.9747161865,-99.5542755127
,
206.6879882813,-99.8232040405
,
207.4038391113,-100.0147323608
,
208.122177124,-100.0411453247
,
208.8430023193,-99.9758529663
,
209.5662078857,-99.9002914429
,
210.2920227051,-99.8944473267
,
211.0203704834,-99.9328613281
,
211.7512207031,-99.9558868408
,
212.4844970703,-99.9163894653
,
213.2204284668,-99.8279418945
,
213.9589080811,-99.5941238403
,
214.6999511719,-99.32447052
,
215.4434356689,-99.1904220581
,
216.1896057129,-99.2638626099
,
216.938369751,-99.4876556396
,
217.6897277832,-99.6524353027
,
218.4435577393,-99.6835861206
,
219.2001342773,-99.7122573853
,
219.9593200684,-99.8258209229
,
220.7211456299,-99.9716339111
,
221.4854736328,-100.0429229736
,
222.2525787354,-100.0017700195
,
223.0223388672,-99.8936843872
,
223.7947692871,-99.8446350098
,
224.5697479248,-99.9043731689
,
225.3475341797,-99.9646835327
,
226.1280212402,-99.9100952148
,
226.9112091064,-99.7865066528
,
227.696975708,-99.6990509033
,
228.4855957031,-99.6814498901
,
229.2769470215,-99.699256897
,
230.0710296631,-99.7086791992
,
230.8677520752,-99.7316589355
,
231.6673431396,-99.8185577393
,
232.4697113037,-99.9298934937
,
233.2748718262,-99.9589233398
,
234.0826721191,-99.835395813
,
234.8934020996,-99.7306213379
,
235.7069549561,-99.737197876
,
236.5233154297,-99.8059005737
,
237.3423614502,-99.826210022
,
238.1643981934,-99.7514572144
,
238.9892578125,-99.7166748047
,
239.816986084,-99.760848999
,
240.6474609375,-99.8359451294
,
241.4809265137,-99.9407501221
,
242.3172912598,-100.1613998413
,
243.156539917,-100.3418884277
,
243.9985656738,-100.4298248291
,
244.8436431885,-100.4147338867
,
245.6916503906,-100.3348999023
,
246.5425872803,-100.1683120728
,
247.3963470459,-99.8471679688
,
248.2531890869,-99.6121139526
,
249.1130065918,-99.4903564453
,
249.9757995605,-99.5834197998
,
250.8414306641,-99.8804855347
,
251.7102203369,-99.9866790771
,
252.5820007324,-99.8532333374
,
253.4568023682,-99.6858825684
,
254.3346405029,-99.7476577759
,
255.2153778076,-99.9124908447
,
256.0993041992,-100.005317688
,
256.9862976074,-99.9600067139
,
257.8763427734,-99.9593887329
,
258.7693481445,-100.0034103394
,
259.6655883789,-100.004119873
,
260.5649414063,-99.9181900024
,
261.467376709,-99.8876266479
,
262.372833252,-99.9474105835
,
263.2815246582,-100.0918502808
,
264.1933898926,-100.1609649658
,
265.1084289551,-100.0152893066
,
266.0264587402,-99.864440918
,
266.947845459,-99.8727798462
,
267.8724060059,-100.1428527832
,
268.8001708984,-100.5111465454
,
269.7309875488,-100.7334289551
,
270.6651916504,-100.7206420898
,
271.6026306152,-100.5713729858
,
272.5433044434,-100.3382110596
,
273.4870910645,-100.0831375122
,
274.4343261719,-100.0321578979
,
275.3847961426,-100.1285400391
,
276.3385925293,-100.2341003418
,
277.2955322266,-100.3455123901
,
278.2559204102,-100.4732055664
,
279.2196350098,-100.5258407593
,
280.186706543,-100.5118560791
,
281.1569824219,-100.5187225342
,
282.1307373047,-100.6747817993
,
283.1079101563,-100.943649292
,
284.0884399414,-101.2069549561
,
285.0722045898,-101.3006896973
,
286.0595397949,-101.1297531128
,
287.0502929688,-100.8604202271
,
288.0444641113,-100.7339477539
,
289.0419311523,-100.8076477051
,
290.0430297852,-100.898765564
,
291.0475769043,-100.8294677734
,
292.0556030273,-100.661277771
,
293.0669555664,-100.5623703003
,
294.0820007324,-100.577796936
,
295.1005249023,-100.6430740356
,
296.1225891113,-100.794593811
,
297.1480407715,-100.8809127808
,
298.1771850586,-100.5571670532
,
299.2099304199,-100.0912246704
,
300.2462158203,-100.6775970459
,
301.285949707,-100.7405929565
,
302.3294372559,-100.8122406006
,
303.3765258789,-100.8918228149
,
304.4272766113,-100.9601821899
,
305.4814758301,-101.0184020996
,
306.5394897461,-101.0548171997
,
307.6011657715,-101.0727310181
,
308.6665344238,-101.0812911987
,
309.7354125977,-101.0808563232
,
310.8081665039,-101.0831604004
,
311.8846435547,-101.0881271362
,
312.96484375,-101.1042327881
,
314.048614502,-101.1248092651
,
315.1362915039,-101.1517715454
,
316.2277526855,-101.1806564331
,
317.3229980469,-101.2080993652
,
318.4220275879,-101.2299575806
,
319.5247192383,-101.241104126
,
320.6313781738,-101.2451171875
,
321.7418518066,-101.2360992432
,
322.8562011719,-101.2211456299
,
323.9742126465,-101.2031097412
,
325.096282959,-101.1856536865
,
326.2222290039,-101.1724243164
,
327.3520812988,-101.1625671387
,
328.4856872559,-101.1586074829
,
329.6233825684,-101.1578063965
,
330.7650146484,-101.1599807739
,
331.9106140137,-101.1688995361
,
333.059967041,-101.1867599487
,
334.2135314941,-101.2118682861
,
335.3710632324,-101.2483444214
,
336.5325927734,-101.2875289917
,
337.6979675293,-101.3245162964
,
338.8675842285,-101.3525619507
,
340.041229248,-101.3624038696
,
341.2189331055,-101.3611373901
,
342.4005432129,-101.3481292725
,
343.5864257813,-101.3317871094
,
344.7764282227,-101.3219070435
,
345.9705505371,-101.3202819824
,
347.1686096191,-101.3375549316
,
348.3710327148,-101.3652496338
,
349.5775756836,-101.3989562988
,
350.7883300781,-101.4353179932
,
352.0030822754,-101.4686355591
,
353.2222290039,-101.501411438
,
354.4455871582,-101.5346755981
,
355.6731872559,-101.574180603
,
356.9048461914,-101.6165618896
,
358.1409912109,-101.6560058594
,
359.3813781738,-101.686958313
,
360.6260986328,-101.6885223389
,
361.8749084473,-101.6709518433
,
363.1282348633,-101.6399612427
,
364.385925293,-101.6044540405
,
365.6479492188,-101.591003418
,
366.9141540527,-101.6029129028
,
368.1849365234,-101.6409378052
,
369.460144043,-101.7067565918
,
370.7397460938,-101.7855606079
,
372.0235900879,-101.8620605469
,
373.3120727539,-101.9314651489
,
374.6050109863,-101.9883422852
,
375.9024353027,-102.0325164795
,
377.2041625977,-102.0722579956
,
378.5105895996,-102.110458374
,
379.8215332031,-102.1500778198
,
381.1370239258,-102.1987380981
,
382.4568786621,-102.2606506348
,
383.7814941406,-102.3360900879
,
385.1107177734,-102.4233093262
,
386.444519043,-102.516418457
,
387.7827453613,-102.5952835083
,
389.1258239746,-102.6497039795
,
390.4735412598,-102.6759414673
,
391.8259277344,-102.6739578247
,
393.1827697754,-102.6487503052
,
394.5445556641,-102.6201934814
,
395.9110412598,-102.6000823975
,
397.2822570801,-102.5908584595
,
398.658203125,-102.5907669067
,
400.0387268066,-102.5923156738
,
401.4242553711,-102.5849075317
,
402.8145751953,-102.5711212158
,
404.2096862793,-102.556137085
,
405.6094360352,-102.5446929932
,
407.014251709,-102.5397720337
,
408.4239196777,-102.5397720337
,
409.838470459,-102.5392532349
,
411.2576904297,-102.539352417
,
412.6820678711,-102.5455322266
,
414.1113891602,-102.5646514893
,
415.5456237793,-102.6026153564
,
416.9846191406,-102.6615829468
,
418.4288330078,-102.7313842773
,
419.8780517578,-102.7959060669
,
421.3322753906,-102.8440551758
,
422.7913208008,-102.8693389893
,
424.2556152344,-102.8710708618
,
425.7250061035,-102.8543167114
,
427.1994934082,-102.8278274536
,
428.6788330078,-102.8014297485
,
430.1635437012,-102.7828979492
,
431.6534118652,-102.7815551758
,
433.1484069824,-102.8078918457
,
434.6483764648,-102.8676071167
,
436.1537475586,-102.9556655884
,
437.6643676758,-103.0539474487
,
439.1801757813,-103.1375427246
,
440.7010192871,-103.1900863647
,
442.227355957,-103.2260971069
,
443.7590026855,-103.2681427002
,
445.2959289551,-103.3270950317
,
446.8379516602,-103.4021759033
,
448.385559082,-103.4878845215
,
449.9385375977,-103.5796432495
,
451.4968566895,-103.6733398438
,
453.0603637695,-103.7600784302
,
454.6295166016,-103.8237609863
,
456.2041015625,-103.8477020264
,
457.7841491699,-103.8273162842
,
459.3694152832,-103.7765960693
,
460.9604187012,-103.7254257202
,
462.5569152832,-103.6988677979
,
464.1589660645,-103.7127304077
,
465.7662963867,-103.7701187134
,
467.3794555664,-103.8598175049
,
468.9981994629,-103.9595031738
,
470.6225585938,-104.045425415
,
472.2522888184,-104.104133606
,
473.8879089355,-104.1380691528
,
475.5292053223,-104.1606369019
,
477.1761779785,-104.1851348877
,
478.8285827637,-104.2159576416
,
480.4869995117,-104.2480239868
,
482.1511230469,-104.2737960815
,
483.8210449219,-104.2922668457
,
485.4964599609,-104.3119659424
,
487.177947998,-104.3446350098
,
488.8652954102,-104.3948135376
,
490.5584411621,-104.4342041016
,
492.2572021484,-104.4932098389
,
493.962097168,-104.5331573486
,
495.6729125977,-104.5450057983
,
497.3896789551,-104.5337219238
,
499.1120910645,-104.5145187378
,
500.8407287598,-104.5023269653
,
502.575378418,-104.5021362305
,
504.3160095215,-104.5086364746
,
506.0626831055,-104.5241012573
,
507.8151245117,-104.5722885132
,
509.5739440918,-104.6556243896
,
511.3388061523,-104.780456543
,
513.1098022461,-104.9152755737
,
514.8866577148,-105.0067138672
,
516.6699829102,-105.0133895874
,
518.4594116211,-104.9416427612
,
520.255065918,-104.8425369263
,
522.056640625,-104.7699432373
,
523.8648071289,-104.7439575195
,
525.6791992188,-104.7495040894
,
527.4998168945,-104.7622070313
,
529.3265380859,-104.7732391357
,
531.1597900391,-104.7921676636
,
532.9994506836,-104.8328781128
,
534.8454589844,-104.947052002
,
536.6975708008,-105.0993881226
,
538.5563964844,-105.2082138062
,
540.4216918945,-105.30859375
,
542.2933959961,-105.3919754028
,
544.1713256836,-105.4563064575
,
546.0560302734,-105.5041732788
,
547.947265625,-105.5337677002
,
549.8450927734,-105.5363006592
,
551.7491455078,-105.5086364746
,
553.6600952148,-105.44871521
,
555.5776367188,-105.4258346558
,
557.5018920898,-105.4495773315
,
559.432434082,-105.4987640381
,
561.3700561523,-105.5702972412
,
563.3143310547,-105.661605835
,
565.2653198242,-105.7652206421
,
567.2227783203,-105.9158630371
,
569.1873168945,-106.0444793701
,
571.1586914063,-106.1119384766
,
573.1368408203,-106.1590499878
,
575.1215820313,-106.1742706299
,
577.1134643555,-106.151802063
,
579.1123046875,-106.07006073
,
581.1180419922,-105.9889526367
,
583.1303710938,-105.9582901001
,
585.1500244141,-105.9512481689
,
587.1766357422,-105.9679336548
,
589.2103271484,-106.0366821289
,
591.2507324219,-106.1402359009
,
593.2984619141,-106.2244415283
,
595.3533325195,-106.3183288574
,
597.4152832031,-106.4236984253
,
599.4841308594,-106.590965271
,
601.5603637695,-106.7262191772
,
603.6438598633,-106.7603378296
,
605.7345581055,-106.7391433716
,
607.8321533203,-106.632019043
,
609.9373779297,-106.5321502686
,
612.0498657227,-106.5185546875
,
614.1696777344,-106.5491485596
,
616.2964477539,-106.6353378296
,
618.4309692383,-106.730682373
,
620.5728759766,-106.7990570068
,
622.7222290039,-106.8664627075
,
624.8786621094,-106.9308319092
,
627.0429077148,-106.9409790039
,
629.2145996094,-106.9244995117
,
631.3938598633,-106.9117431641
,
633.5806884766,-106.9422836304
,
635.7747192383,-107.0011367798
,
637.9766845703,-107.087890625
,
640.1862792969,-107.2579879761
,
642.4035644531,-107.4397277832
,
644.628112793,-107.5375061035
,
646.8607788086,-107.6005706787
,
649.1011352539,-107.5775985718
,
651.3492431641,-107.5316162109
,
653.6047973633,-107.487159729
,
655.8685302734,-107.496635437
,
658.1401367188,-107.5285263062
,
660.4195556641,-107.5672531128
,
662.7065429688,-107.5801086426
,
665.0017700195,-107.5849685669
,
667.3049926758,-107.6240158081
,
669.6161499023,-107.6974868774
,
671.9349975586,-107.7771987915
,
674.2622070313,-107.8279571533
,
676.5974731445,-107.8340530396
,
678.9408569336,-107.8309173584
,
681.2919311523,-107.8684234619
,
683.651550293,-107.9467697144
,
686.0193481445,-108.1232299805
,
688.3953857422,-108.2882919312
,
690.7792358398,-108.3415603638
,
693.1716918945,-108.3145904541
,
695.5724487305,-108.2961120605
,
697.9815673828,-108.3511352539
,
700.3985595703,-108.4950256348
,
702.8244018555,-108.6802902222
,
705.258605957,-108.8109359741
,
707.7012329102,-108.7701187134
,
710.1519165039,-108.6090545654
,
712.6115112305,-108.4632949829
,
715.0795898438,-108.4426040649
,
717.5562133789,-108.5243377686
,
720.0410766602,-108.7347640991
,
722.5349121094,-108.9478378296
,
725.0373535156,-109.0432662964
,
727.5484619141,-109.0268783569
,
730.0679321289,-108.9503555298
,
732.596496582,-108.8843841553
,
735.1337890625,-108.8410873413
,
737.6798706055,-108.8184280396
,
740.2344360352,-108.8461914063
,
742.7981567383,-108.9163131714
,
745.3708496094,-109.0403900146
,
747.9523925781,-109.2215423584
,
750.5424804688,-109.4065170288
,
753.1419067383,-109.5031356812
,
755.7504272461,-109.4923629761
,
758.3679199219,-109.4736785889
,
760.9940795898,-109.4854202271
,
763.6297607422,-109.4902038574
,
766.2745361328,-109.4801177979
,
768.9284667969,-109.4566802979
,
771.5912475586,-109.4292678833
,
774.2636108398,-109.4302825928
,
776.9451904297,-109.5198745728
,
779.6361083984,-109.6299209595
,
782.3359375,-109.6887969971
,
785.0455322266,-109.6858673096
,
787.764465332,-109.6927947998
,
790.4928588867,-109.8071289063
,
793.2302856445,-109.9298858643
,
795.9776000977,-110.0017929077
,
798.7344360352,-110.02759552
,
801.500793457,-110.0553741455
,
804.2767333984,-110.1347427368
,
807.0618896484,-110.2095718384
,
809.8571166992,-110.2939758301
,
812.6620483398,-110.4153442383
,
815.4766235352,-110.4601516724
,
818.3005371094,-110.4071121216
,
821.1347045898,-110.341178894
,
823.9786376953,-110.3945007324
,
826.8324584961,-110.5194396973
,
829.6957397461,-110.6623153687
,
832.5693359375,-110.7402648926
,
835.4528808594,-110.8238372803
,
838.3464355469,-110.9317626953
,
841.2495727539,-110.9637527466
,
844.1632080078,-110.9363250732
,
847.0869140625,-110.9041519165
,
850.0207519531,-110.899772644
,
852.9642944336,-110.9308547974
,
855.9185180664,-111.013343811
,
858.8829345703,-111.1991958618
,
861.8576049805,-111.4045562744
,
864.8421630859,-111.5036315918
,
867.8375244141,-111.5018234253
,
870.8432006836,-111.4303894043
,
873.859375,-111.3406906128
,
876.8854370117,-111.2024917603
,
879.9224853516,-111.0981826782
,
882.9700317383,-111.0702056885
,
886.0281982422,-111.1466293335
,
889.0964355469,-111.2429046631
,
892.17578125,-111.3510055542
,
895.2657470703,-111.4879837036
,
898.3664550781,-111.6447067261
,
901.4774169922,-111.802734375
,
904.5996704102,-111.8901596069
,
907.7327270508,-111.9414291382
,
910.8765869141,-111.9581375122
,
914.0308837891,-111.963470459
,
917.1965942383,-111.9860839844
,
920.3732299805,-112.0108947754
,
923.5609130859,-112.0430984497
,
926.7590942383,-112.1588516235
,
929.9689331055,-112.3424301147
,
933.1898193359,-112.4475097656
,
936.421875,-112.4537353516
,
939.6646118164,-112.420463562
,
942.9190673828,-112.3949203491
,
946.1848754883,-112.3985595703
,
949.4619140625,-112.4141235352
,
952.7498168945,-112.3817520142
,
956.049621582,-112.2408065796
,
959.3608398438,-112.1804428101
,
962.6835327148,-112.3282241821
,
966.0172119141,-112.481628418
,
969.3629760742,-112.517364502
,
972.7203369141,-112.5415496826
,
976.0892944336,-112.6724777222
,
979.4694213867,-112.864364624
,
982.8617553711,-112.943359375
,
986.2658691406,-112.9329299927
,
989.6817626953,-112.9489440918
,
993.1088867188,-112.9755859375
,
996.5485229492,-113.0093765259
,
1000,-112.8363571167
,
1003.4634399414,-112.883140564
,
1006.9389038086,-112.9434280396
,
1010.4258422852,-113.0252990723
,
1013.9254150391,-113.1127243042
,
1017.4370727539,-113.204284668
,
1020.9609375,-113.2880477905
,
1024.4964599609,-113.3600997925
,
1028.0446777344,-113.4214706421
,
1031.6053466797,-113.4676971436
,
1035.1782226563,-113.5070953369
,
1038.7629394531,-113.5441818237
,
1042.3605957031,-113.5813064575
,
1045.9708251953,-113.6209030151
,
1049.5935058594,-113.6601028442
,
1053.2281494141,-113.6980514526
,
1056.8759765625,-113.7307357788
,
1060.5363769531,-113.7606582642
,
1064.2094726563,-113.791267395
,
1067.8947753906,-113.8257217407
,
1071.5933837891,-113.8745498657
,
1075.3048095703,-113.9328765869
,
1079.0290527344,-113.9982757568
,
1082.765625,-114.0656585693
,
1086.5157470703,-114.1206588745
,
1090.2788085938,-114.1615905762
,
1094.0549316406,-114.1874465942
,
1097.8435058594,-114.1965408325
,
1101.6458740234,-114.2012634277
,
1105.4614257813,-114.208366394
,
1109.2901611328,-114.2214813232
,
1113.1314697266,-114.2471160889
,
1116.9866943359,-114.2836380005
,
1120.8553466797,-114.3260421753
,
1124.7374267578,-114.3711242676
,
1128.6323242188,-114.4127197266
,
1132.5412597656,-114.4416732788
,
1136.4637451172,-114.4584503174
,
1140.3997802734,-114.464515686
,
1144.3488769531,-114.4628677368
,
1148.3123779297,-114.4659042358
,
1152.2894287109,-114.482421875
,
1156.2803955078,-114.5145645142
,
1160.2844238281,-114.5624237061
,
1164.3029785156,-114.622756958
,
1168.3355712891,-114.6818008423
,
1172.3819580078,-114.7317886353
,
1176.4418945313,-114.7711791992
,
1180.5163574219,-114.801361084
,
1184.6051025391,-114.8296508789
,
1188.7078857422,-114.8689804077
,
1192.8243408203,-114.9219055176
,
1196.9555664063,-114.9868087769
,
1201.1011962891,-115.0590820313
,
1205.2611083984,-115.1306304932
,
1209.4348144531,-115.1903610229
,
1213.6236572266,-115.237991333
,
1217.8270263672,-115.2745132446
,
1222.044921875,-115.3008956909
,
1226.2767333984,-115.3173599243
,
1230.5238037109,-115.3206558228
,
1234.7857666016,-115.307723999
,
1239.0623779297,-115.2832260132
,
1243.3531494141,-115.2538146973
,
1247.6594238281,-115.2278289795
,
1251.9805908203,-115.2135620117
,
1256.3167724609,-115.2168426514
,
1260.66796875,-115.2401199341
,
1265.0335693359,-115.2715530396
,
1269.4149169922,-115.3017120361
,
1273.8115234375,-115.322517395
,
1278.2232666016,-115.3293304443
,
1282.6496582031,-115.3226699829
,
1287.0920410156,-115.3090820313
,
1291.5498046875,-115.3026123047
,
1296.0230712891,-115.3193283081
,
1300.5111083984,-115.3658447266
,
1305.0152587891,-115.4420852661
,
1309.53515625,-115.5411911011
,
1314.0706787109,-115.6511154175
,
1318.6212158203,-115.7568435669
,
1323.1881103516,-115.8430099487
,
1327.7709960938,-115.8967514038
,
1332.3696289063,-115.9100952148
,
1336.9835205078,-115.8925628662
,
1341.6141357422,-115.868309021
,
1346.2607421875,-115.8622207642
,
1350.9234619141,-115.8927001953
,
1355.6015625,-115.9644699097
,
1360.2966308594,-116.0662460327
,
1365.0079345703,-116.174369812
,
1369.7355957031,-116.2623443604
,
1374.4788818359,-116.3126220703
,
1379.2392578125,-116.3243484497
,
1384.0162353516,-116.3110198975
,
1388.8096923828,-116.2889785767
,
1393.6190185547,-116.266494751
,
1398.4456787109,-116.2431869507
,
1403.2891845703,-116.2206420898
,
1408.1494140625,-116.2092056274
,
1413.0257568359,-116.2232818604
,
1417.9196777344,-116.2710037231
,
1422.8305664063,-116.3477096558
,
1427.7584228516,-116.4377059937
,
1432.7026367188,-116.5222320557
,
1437.6647949219,-116.5876083374
,
1442.6440429688,-116.6285324097
,
1447.6405029297,-116.6464614868
,
1452.6535644531,-116.6455764771
,
1457.6848144531,-116.6296005249
,
1462.7333984375,-116.6012191772
,
1467.7995605469,-116.5639801025
,
1472.8823242188,-116.5086517334
,
1477.9836425781,-116.4842529297
,
1483.1025390625,-116.4859161377
,
1488.2392578125,-116.5205383301
,
1493.3928222656,-116.58618927
,
1498.5651855469,-116.6710586548
,
1503.7553710938,-116.7564239502
,
1508.9635009766,-116.8238525391
,
1514.1889648438,-116.8639297485
,
1519.4332275391,-116.8809127808
,
1524.6958007813,-116.8893737793
,
1529.9764404297,-116.9044265747
,
1535.2746582031,-116.9320602417
,
1540.5920410156,-116.9662780762
,
1545.927734375,-116.9950866699
,
1551.2819824219,-117.0104980469
,
1556.6539306641,-117.0140075684
,
1562.0452880859,-117.0135650635
,
1567.4554443359,-117.0168228149
,
1572.8842773438,-117.0279922485
,
1578.3309326172,-117.0492172241
,
1583.7974853516,-117.081451416
,
1589.2828369141,-117.1424636841
,
1594.7872314453,-117.1931610107
,
1600.3107910156,-117.2076187134
,
1605.8524169922,-117.2113723755
,
1611.4143066406,-117.2165679932
,
1616.9953613281,-117.2343063354
,
1622.595703125,-117.2685699463
,
1628.2145996094,-117.3152694702
,
1633.8538818359,-117.3653259277
,
1639.5125732422,-117.4092636108
,
1645.1910400391,-117.4512557983
,
1650.8881835938,-117.4738769531
,
1656.6059570313,-117.4873428345
,
1662.3435058594,-117.5108566284
,
1668.1009521484,-117.5523757935
,
1673.8774414063,-117.6153106689
,
1679.6748046875,-117.6951751709
,
1685.4923095703,-117.7788314819
,
1691.3299560547,-117.8699264526
,
1697.1867675781,-117.904800415
,
1703.0649414063,-117.8994293213
,
1708.9635009766,-117.8915328979
,
1714.8823242188,-117.8966064453
,
1720.8208007813,-117.9246826172
,
1726.7807617188,-118.0115890503
,
1732.7614746094,-118.1112136841
,
1738.7628173828,-118.150138855
,
1744.7839355469,-118.1475906372
,
1750.8269042969,-118.1060943604
,
1756.8908691406,-118.0194168091
,
1762.9757080078,-117.9675598145
,
1769.0808105469,-117.972114563
,
1775.2078857422,-117.9962615967
,
1781.3562011719,-118.0250549316
,
1787.5258789063,-118.0622406006
,
1793.7159423828,-118.1056137085
,
1799.9283447266,-118.1494598389
,
1806.1623535156,-118.2046508789
,
1812.4178466797,-118.2666625977
,
1818.6940917969,-118.3657302856
,
1824.9930419922,-118.46434021
,
1831.3138427734,-118.5200653076
,
1837.6564941406,-118.5623931885
,
1844.0201416016,-118.6099853516
,
1850.4068603516,-118.6585693359
,
1856.8156738281,-118.6880340576
,
1863.2467041016,-118.7003479004
,
1869.6988525391,-118.6645736694
,
1876.1745605469,-118.5872879028
,
1882.6726074219,-118.5313568115
,
1889.1931152344,-118.4828109741
,
1895.7352294922,-118.4890136719
,
1902.3010253906,-118.5305328369
,
1908.8895263672,-118.5924911499
,
1915.5008544922,-118.7037811279
,
1922.1340332031,-118.8165664673
,
1928.7912597656,-118.8837814331
,
1935.4715576172,-118.9534759521
,
1942.1749267578,-118.9789505005
,
1948.9005126953,-118.9708404541
,
1955.6505126953,-118.9569320679
,
1962.423828125,-118.9668807983
,
1969.2205810547,-118.9917602539
,
1976.0397949219,-119.0412139893
,
1982.8836669922,-119.0913925171
,
1989.7513427734,-119.1211624146
,
1996.6427001953,-119.153793335
,
2003.5579833984,-119.1656341553
,
2010.49609375,-119.1557693481
,
2017.4593505859,-119.128036499
,
2024.4467773438,-119.1115264893
,
2031.4583740234,-119.1266174316
,
2038.4930419922,-119.1598052979
,
2045.5533447266,-119.1868667603
,
2052.6379394531,-119.2277069092
,
2059.7473144531,-119.2713394165
,
2066.8798828125,-119.3347473145
,
2074.0385742188,-119.4203948975
,
2081.2219238281,-119.4863357544
,
2088.4299316406,-119.5882644653
,
2095.662109375,-119.6878890991
,
2102.9201660156,-119.7630157471
,
2110.2036132813,-119.8048629761
,
2117.5122070313,-119.8139724731
,
2124.8449707031,-119.8061599731
,
2132.2043457031,-119.7916870117
,
2139.5891113281,-119.770942688
,
2146.9995117188,-119.771987915
,
2154.4343261719,-119.8203735352
,
2161.8959960938,-119.9060592651
,
2169.3837890625,-120.0047683716
,
2176.8972167969,-120.0707778931
,
2184.435546875,-120.0691833496
,
2192.0014648438,-120.0322570801
,
2199.5932617188,-119.9914703369
,
2207.2114257813,-119.9645004272
,
2214.8547363281,-119.9509811401
,
2222.5258789063,-119.9436035156
,
2230.2233886719,-119.9580307007
,
2237.9477539063,-120.0051727295
,
2245.6975097656,-120.0918045044
,
2253.4753417969,-120.1957015991
,
2261.2802734375,-120.2945022583
,
2269.1120605469,-120.3751602173
,
2276.9697265625,-120.4449157715
,
2284.8559570313,-120.5288848877
,
2292.76953125,-120.6317520142
,
2300.7104492188,-120.7258377075
,
2308.6774902344,-120.7149658203
,
2316.6735839844,-120.6425552368
,
2324.697265625,-120.5897293091
,
2332.7485351563,-120.6237182617
,
2340.8266601563,-120.7357788086
,
2348.9340820313,-120.7899017334
,
2357.0695800781,-120.7905960083
,
2365.2331542969,-120.7962112427
,
2373.4235839844,-120.8677749634
,
2381.6440429688,-121.0238571167
,
2389.892578125,-121.1016311646
,
2398.169921875,-121.0863342285
,
2406.474609375,-121.0335388184
,
2414.8093261719,-120.9959487915
,
2423.1728515625,-120.9834365845
,
2431.5654296875,-120.9912033081
,
2439.9855957031,-121.0276184082
,
2448.4365234375,-121.121055603
,
2456.9165039063,-121.1910552979
,
2465.4260253906,-121.2033462524
,
2473.9633789063,-121.1368026733
,
2482.5319824219,-121.0846099854
,
2491.1301269531,-121.1066665649
,
2499.7580566406,-121.2335662842
,
2508.4143066406,-121.3843536377
,
2517.1020507813,-121.4643783569
,
2525.8200683594,-121.495300293
,
2534.5681152344,-121.4910354614
,
2543.3464355469,-121.4782333374
,
2552.1538085938,-121.4721984863
,
2560.9931640625,-121.4835128784
,
2569.8630371094,-121.5274276733
,
2578.763671875,-121.5671157837
,
2587.6936035156,-121.5864257813
,
2596.6560058594,-121.6030883789
,
2605.6494140625,-121.6757049561
,
2614.673828125,-121.7620925903
,
2623.7282714844,-121.8331985474
,
2632.8154296875,-121.9021606445
,
2641.9340820313,-121.9824142456
,
2651.0842285156,-122.0612945557
,
2660.2646484375,-122.0821685791
,
2669.478515625,-122.0622024536
,
2678.7241210938,-122.0452880859
,
2688.0017089844,-122.0791320801
,
2697.3100585938,-122.1189880371
,
2706.6518554688,-122.1278915405
,
2716.0263671875,-122.1226043701
,
2725.4331054688,-122.1062774658
,
2734.87109375,-122.0766983032
,
2744.3432617188,-122.0892791748
,
2753.8481445313,-122.1456832886
,
2763.3859863281,-122.1765594482
,
2772.9553222656,-122.1940765381
,
2782.5593261719,-122.2313613892
,
2792.1965332031,-122.2549438477
,
2801.8671875,-122.2739486694
,
2811.5698242188,-122.3221054077
,
2821.3073730469,-122.3873825073
,
2831.0788574219,-122.4193115234
,
2840.8842773438,-122.4381484985
,
2850.7219238281,-122.4941711426
,
2860.5952148438,-122.5104293823
,
2870.5029296875,-122.4463500977
,
2880.4448242188,-122.4188232422
,
2890.4194335938,-122.486618042
,
2900.4301757813,-122.5768966675
,
2910.4758300781,-122.6110153198
,
2920.5561523438,-122.5954666138
,
2930.6696777344,-122.5766448975
,
2940.8198242188,-122.5944442749
,
2951.0053710938,-122.6760940552
,
2961.2260742188,-122.792098999
,
2971.48046875,-122.8789596558
,
2981.7719726563,-122.8914794922
,
2992.0991210938,-122.8632507324
,
3002.4621582031,-122.8306503296
,
3012.859375,-122.8771514893
,
3023.2944335938,-122.9225082397
,
3033.7653808594,-122.9667892456
,
3044.2727050781,-123.0037994385
,
3054.8146972656,-123.0358428955
,
3065.3950195313,-123.0576629639
,
3076.01171875,-123.0679397583
,
3086.6655273438,-123.0719299316
,
3097.3542480469,-123.0659103394
,
3108.0817871094,-123.0608825684
,
3118.8464355469,-123.0568084717
,
3129.6484375,-123.0665817261
,
3140.4860839844,-123.084274292
,
3151.3630371094,-123.1140441895
,
3162.2775878906,-123.152961731
,
3173.2299804688,-123.1934051514
,
3184.2204589844,-123.2318572998
,
3195.2470703125,-123.261428833
,
3206.3137207031,-123.2856292725
,
3217.4184570313,-123.3015365601
,
3228.5620117188,-123.3191223145
,
3239.7421875,-123.3395385742
,
3250.962890625,-123.3725891113
,
3262.2224121094,-123.4149093628
,
3273.5209960938,-123.4629516602
,
3284.8569335938,-123.5117721558
,
3296.2338867188,-123.5483779907
,
3307.6501464844,-123.5730133057
,
3319.1059570313,-123.5686798096
,
3330.5998535156,-123.5434570313
,
3342.1352539063,-123.5047225952
,
3353.7104492188,-123.4542694092
,
3365.3259277344,-123.4064483643
,
3376.9797363281,-123.3582382202
,
3388.67578125,-123.3060913086
,
3400.4123535156,-123.2020950317
,
3412.189453125,-123.0342712402
,
3424.0056152344,-122.778793335
,
3435.8645019531,-122.3962020874
,
3447.7644042969,-122.0015945435
,
3459.7055664063,-121.6176071167
,
3471.6860351563,-121.3795547485
,
3483.7102050781,-121.3203430176
,
3495.7758789063,-121.421081543
,
3507.8833007813,-121.7238082886
,
3520.0307617188,-122.1864929199
,
3532.2221679688,-122.68409729
,
3544.4558105469,-123.1818695068
,
3556.7319335938,-123.5598678589
,
3569.0485839844,-123.8181152344
,
3581.4099121094,-123.9893341064
,
3593.8139648438,-124.0860519409
,
3606.2609863281,-124.1390762329
,
3618.7490234375,-124.1793365479
,
3631.2824707031,-124.2079772949
,
3643.8591308594,-124.2234115601
,
3656.4794921875,-124.2216491699
,
3669.1416015625,-124.2117004395
,
3681.8493652344,-124.197517395
,
3694.6013183594,-124.1860351563
,
3707.3974609375,-124.188117981
,
3720.2358398438,-124.2032165527
,
3733.1206054688,-124.2321777344
,
3746.0500488281,-124.2768173218
,
3759.0244140625,-124.33984375
,
3772.0415039063,-124.4123001099
,
3785.1059570313,-124.4890670776
,
3798.2153320313,-124.5641784668
,
3811.3703613281,-124.6215591431
,
3824.5688476563,-124.6567230225
,
3837.8149414063,-124.6689910889
,
3851.1071777344,-124.657913208
,
3864.4453125,-124.6226272583
,
3877.8273925781,-124.5701446533
,
3891.2580566406,-124.5154037476
,
3904.7353515625,-124.4661102295
,
3918.2590332031,-124.4286193848
,
3931.8276367188,-124.4085693359
,
3945.4453125,-124.4021377563
,
3959.1103515625,-124.4031829834
,
3972.8225097656,-124.4102172852
,
3986.5822753906,-124.4225921631
,
4000.3872070313,-124.4410018921
,
4014.2424316406,-124.4639129639
,
4028.1455078125,-124.4853057861
,
4042.0969238281,-124.5003509521
,
4056.0942382813,-124.5053482056
,
4070.1423339844,-124.4985122681
,
4084.2392578125,-124.4819030762
,
4098.384765625,-124.4674911499
,
4112.5771484375,-124.4658889771
,
4126.8208007813,-124.4845657349
,
4141.1137695313,-124.5275192261
,
4155.4565429688,-124.5941848755
,
4169.8461914063,-124.6785049438
,
4184.2885742188,-124.7639160156
,
4198.7802734375,-124.8342132568
,
4213.3227539063,-124.8791809082
,
4227.9130859375,-124.8947143555
,
4242.5561523438,-124.8842697144
,
4257.25,-124.8587341309
,
4271.9951171875,-124.8345184326
,
4286.7885742188,-124.8275527954
,
4301.6357421875,-124.8363952637
,
4316.5341796875,-124.8534469604
,
4331.484375,-124.8716049194
,
4346.4838867188,-124.8888702393
,
4361.5375976563,-124.9090423584
,
4376.6435546875,-124.9384460449
,
4391.8017578125,-124.9800796509
,
4407.0102539063,-125.0304718018
,
4422.2739257813,-125.0827789307
,
4437.58984375,-125.1352844238
,
4452.9594726563,-125.1886138916
,
4468.3793945313,-125.2420196533
,
4483.85546875,-125.2931518555
,
4499.3852539063,-125.3397827148
,
4514.96875,-125.3808135986
,
4530.603515625,-125.4148712158
,
4546.294921875,-125.4386672974
,
4562.041015625,-125.4490814209
,
4577.8413085938,-125.448677063
,
4593.6938476563,-125.4465637207
,
4609.6040039063,-125.4488372803
,
4625.5693359375,-125.451965332
,
4641.58984375,-125.4502029419
,
4657.6630859375,-125.4443893433
,
4673.7944335938,-125.4418945313
,
4689.9819335938,-125.4478683472
,
4706.2255859375,-125.4580841064
,
4722.5229492188,-125.4622192383
,
4738.87890625,-125.455039978
,
4755.2919921875,-125.4439849854
,
4771.76171875,-125.4455490112
,
4788.2861328125,-125.4743347168
,
4804.8701171875,-125.5336303711
,
4821.5112304688,-125.6117401123
,
4838.2104492188,-125.6840896606
,
4854.96484375,-125.7225265503
,
4871.7797851563,-125.7111740112
,
4888.6528320313,-125.658996582
,
4905.5844726563,-125.614692688
,
4922.5717773438,-125.561088562
,
4939.62109375,-125.5467529297
,
4956.7294921875,-125.5743637085
,
4973.896484375,-125.625869751
,
4991.1206054688,-125.6725234985
,
5008.4072265625,-125.6907958984
,
5025.75390625,-125.6777496338
,
5043.16015625,-125.6533279419
,
5060.626953125,-125.65650177
,
5078.1513671875,-125.713218689
,
5095.7392578125,-125.7586669922
,
5113.3881835938,-125.787109375
,
5131.0981445313,-125.8020401001
,
5148.8666992188,-125.8255157471
,
5166.6997070313,-125.8817596436
,
5184.5942382813,-125.9777679443
,
5202.55078125,-126.092010498
,
5220.5668945313,-126.1814041138
,
5238.6479492188,-126.2084503174
,
5256.7915039063,-126.169090271
,
5274.9985351563,-126.093421936
,
5293.2651367188,-126.021446228
,
5311.5981445313,-125.98072052
,
5329.9946289063,-125.980255127
,
5348.4545898438,-126.0432815552
,
5366.9760742188,-126.1336364746
,
5385.564453125,-126.1840286255
,
5404.216796875,-126.2118148804
,
5422.9340820313,-126.2150650024
,
5441.7133789063,-126.2002105713
,
5460.560546875,-126.177947998
,
5479.47265625,-126.1597900391
,
5498.4506835938,-126.1558380127
,
5517.4912109375,-126.1718444824
,
5536.6010742188,-126.2277832031
,
5555.7768554688,-126.2935638428
,
5575.0190429688,-126.3338241577
,
5594.3247070313,-126.3702392578
,
5613.7001953125,-126.3975143433
,
5633.1430664063,-126.4021530151
,
5652.6533203125,-126.3739013672
,
5672.2275390625,-126.2979278564
,
5691.873046875,-126.2628097534
,
5711.5869140625,-126.3017120361
,
5731.3686523438,-126.3830566406
,
5751.2158203125,-126.4812698364
,
5771.134765625,-126.5632858276
,
5791.123046875,-126.5962905884
,
5811.1801757813,-126.5424346924
,
5831.3037109375,-126.483039856
,
5851.5,-126.4329833984
,
5871.7666015625,-126.4033355713
,
5892.1030273438,-126.4086532593
,
5912.5068359375,-126.4647750854
,
5932.9848632813,-126.5312423706
,
5953.533203125,-126.608757019
,
5974.1533203125,-126.6823883057
,
5994.8408203125,-126.7515487671
,
6015.6040039063,-126.7737503052
,
6036.4384765625,-126.7701873779
,
6057.345703125,-126.7613830566
,
6078.3217773438,-126.7352218628
,
6099.3735351563,-126.6976776123
,
6120.4985351563,-126.6804275513
,
6141.6967773438,-126.6871566772
,
6162.96484375,-126.7605133057
,
6184.3095703125,-126.874382019
,
6205.7290039063,-126.9428329468
,
6227.2221679688,-126.9836730957
,
6248.7866210938,-126.9890594482
,
6270.4287109375,-126.9565734863
,
6292.1459960938,-126.9137878418
,
6313.9384765625,-126.831451416
,
6335.806640625,-126.7813873291
,
6357.7470703125,-126.801322937
,
6379.7666015625,-126.8550109863
,
6401.8627929688,-126.9332504272
,
6424.03515625,-126.9708786011
,
6446.28125,-126.9824829102
,
6468.607421875,-127.0104217529
,
6491.0112304688,-127.0405426025
,
6513.4926757813,-127.0573348999
,
6536.0483398438,-127.087387085
,
6558.685546875,-127.1174545288
,
6581.4013671875,-127.1285247803
,
6604.1958007813,-127.1451263428
,
6627.0654296875,-127.1870498657
,
6650.017578125,-127.2280578613
,
6673.0498046875,-127.2691955566
,
6696.1616210938,-127.2967910767
,
6719.349609375,-127.3542480469
,
6742.6220703125,-127.4076004028
,
6765.974609375,-127.4069061279
,
6789.408203125,-127.3728256226
,
6812.9194335938,-127.3519821167
,
6836.515625,-127.355796814
,
6860.1938476563,-127.3660202026
,
6883.9536132813,-127.3016052246
,
6907.7919921875,-126.9178924561
,
6931.716796875,-126.3014984131
,
6955.724609375,-125.9532394409
,
6979.8154296875,-125.9312210083
,
7003.9858398438,-126.424949646
,
7028.2436523438,-127.0693283081
,
7052.5859375,-127.4227676392
,
7077.0122070313,-127.4315719604
,
7101.5190429688,-127.3915405273
,
7126.1147460938,-127.4019775391
,
7150.7958984375,-127.434715271
,
7175.5625,-127.4553070068
,
7200.4106445313,-127.4772644043
,
7225.3491210938,-127.4947280884
,
7250.3735351563,-127.5177688599
,
7275.4848632813,-127.5430297852
,
7300.6791992188,-127.5707015991
,
7325.96484375,-127.621635437
,
7351.337890625,-127.6976623535
,
7376.798828125,-127.7552871704
,
7402.3442382813,-127.7830734253
,
7427.9819335938,-127.815246582
,
7453.7080078125,-127.8396606445
,
7479.5239257813,-127.8162918091
,
7505.4248046875,-127.7457275391
,
7531.4194335938,-127.7032470703
,
7557.50390625,-127.7381057739
,
7583.6791992188,-127.8141555786
,
7609.9409179688,-127.8319320679
,
7636.2973632813,-127.804977417
,
7662.7451171875,-127.7716217041
,
7689.28515625,-127.7651519775
,
7715.912109375,-127.7889709473
,
7742.6357421875,-127.8185043335
,
7769.4521484375,-127.8184356689
,
7796.361328125,-127.8001098633
,
7823.359375,-127.7909927368
,
7850.455078125,-127.8053817749
,
7877.6450195313,-127.8531036377
,
7904.9287109375,-127.9342346191
,
7932.302734375,-128.008392334
,
7959.7758789063,-128.1138305664
,
7987.3442382813,-128.2188262939
,
8015.0078125,-128.2475738525
,
8042.767578125,-128.1893768311
,
8070.619140625,-128.147567749
,
8098.5712890625,-128.1384429932
,
8126.6201171875,-128.1324462891
,
8154.7666015625,-128.1279296875
,
8183.0053710938,-128.1476898193
,
8211.3466796875,-128.1953735352
,
8239.787109375,-128.2020721436
,
8268.3251953125,-128.1477813721
,
8296.95703125,-128.0262908936
,
8325.693359375,-127.9460220337
,
8354.529296875,-127.9347915649
,
8383.46484375,-128.0132141113
,
8412.49609375,-128.1100158691
,
8441.6318359375,-128.1502532959
,
8470.869140625,-128.140411377
,
8500.2080078125,-128.1074066162
,
8529.642578125,-128.1263122559
,
8559.1845703125,-128.1602020264
,
8588.8291015625,-128.1464996338
,
8618.576171875,-128.1774749756
,
8648.421875,-128.2949981689
,
8678.375,-128.4273834229
,
8708.4326171875,-128.5404968262
,
8738.59375,-128.5959014893
,
8768.8544921875,-128.5449676514
,
8799.224609375,-128.4575653076
,
8829.7001953125,-128.3980712891
,
8860.2822265625,-128.3736419678
,
8890.9638671875,-128.3858947754
,
8921.7578125,-128.4232788086
,
8952.658203125,-128.4401550293
,
8983.6650390625,-128.4456939697
,
9014.7744140625,-128.4607696533
,
9045.9970703125,-128.4264984131
,
9077.3271484375,-128.3345794678
,
9108.765625,-128.2701263428
,
9140.30859375,-128.3126831055
,
9171.9658203125,-128.4197387695
,
9203.732421875,-128.5265808105
,
9235.609375,-128.529510498
,
9267.5908203125,-128.4148864746
,
9299.689453125,-128.4210662842
,
9331.8984375,-128.565032959
,
9364.21875,-128.6939849854
,
9396.646484375,-128.7621917725
,
9429.19140625,-128.7805175781
,
9461.8486328125,-128.8006134033
,
9494.619140625,-128.8234405518
,
9527.498046875,-128.8377227783
,
9560.49609375,-128.8235015869
,
9593.6083984375,-128.7886352539
,
9626.8359375,-128.8070831299
,
9660.171875,-128.8749237061
,
9693.6298828125,-128.9109039307
,
9727.203125,-128.9103393555
,
9760.8935546875,-128.9456787109
,
9794.6943359375,-128.9476165771
,
9828.6171875,-128.8630523682
,
9862.658203125,-128.757598877
,
9896.8173828125,-128.7310180664
,
9931.0888671875,-128.8008270264
,
9965.4853515625,-128.825012207
,
10000,-128.7952728271
,
10034.634765625,-128.8098449707
,
10069.388671875,-128.8298034668
,
10104.263671875,-128.8527679443
,
10139.259765625,-128.8720550537
,
10174.365234375,-128.8863372803
,
10209.603515625,-128.8786468506
,
10244.9638671875,-128.8489837646
,
10280.447265625,-128.7996673584
,
10316.052734375,-128.7238616943
,
10351.7822265625,-128.6441192627
,
10387.634765625,-128.5732727051
,
10423.6123046875,-128.5236968994
,
10459.7021484375,-128.5252380371
,
10495.9287109375,-128.5592956543
,
10532.28125,-128.6236724854
,
10568.759765625,-128.7154846191
,
10605.3642578125,-128.8080596924
,
10642.0947265625,-128.8960113525
,
10678.953125,-128.9734954834
,
10715.939453125,-129.0366210938
,
10753.0419921875,-129.0931549072
,
10790.2841796875,-129.1430053711
,
10827.65625,-129.1833496094
,
10865.1572265625,-129.2065582275
,
10902.7880859375,-129.2146606445
,
10940.5498046875,-129.2082366943
,
10978.44140625,-129.1895294189
,
11016.46484375,-129.1764831543
,
11054.607421875,-129.176864624
,
11092.89453125,-129.1953735352
,
11131.314453125,-129.2408905029
,
11169.8671875,-129.301651001
,
11208.5537109375,-129.3655090332
,
11247.3740234375,-129.4255218506
,
11286.3291015625,-129.4707336426
,
11325.4189453125,-129.4966888428
,
11364.630859375,-129.5112304688
,
11403.9921875,-129.5184783936
,
11443.4892578125,-129.5234222412
,
11483.123046875,-129.5335083008
,
11522.89453125,-129.547668457
,
11562.8037109375,-129.5631103516
,
11602.8505859375,-129.5766448975
,
11643.037109375,-129.5827331543
,
11683.3486328125,-129.5792541504
,
11723.8134765625,-129.571395874
,
11764.4189453125,-129.5627746582
,
11805.1640625,-129.5569458008
,
11846.05078125,-129.5572052002
,
11887.0791015625,-129.5614318848
,
11928.2490234375,-129.5657958984
,
11969.5625,-129.5685424805
,
12011.0048828125,-129.5690765381
,
12052.6044921875,-129.5687255859
,
12094.3486328125,-129.5738220215
,
12136.236328125,-129.5889892578
,
12178.26953125,-129.6165924072
,
12220.44921875,-129.6565856934
,
12262.7734375,-129.7063598633
,
12305.2451171875,-129.7601165771
,
12347.8505859375,-129.8095703125
,
12390.6162109375,-129.8527526855
,
12433.53125,-129.8910675049
,
12476.59375,-129.9274749756
,
12519.8056640625,-129.9652404785
,
12563.16796875,-130.0062561035
,
12606.6796875,-130.0478057861
,
12650.3427734375,-130.0827026367
,
12694.15625,-130.1054534912
,
12738.107421875,-130.1134490967
,
12782.2255859375,-130.1076202393
,
12826.49609375,-130.091796875
,
12870.919921875,-130.0709838867
,
12915.498046875,-130.0481414795
,
12960.23046875,-130.0217590332
,
13005.1171875,-129.9886169434
,
13050.16015625,-129.9473266602
,
13095.3447265625,-129.9006347656
,
13140.69921875,-129.8559570313
,
13186.2119140625,-129.8242950439
,
13231.8818359375,-129.8171844482
,
13277.7099609375,-129.842590332
,
13323.6962890625,-129.902053833
,
13369.8427734375,-129.9823913574
,
13416.1484375,-130.0617675781
,
13462.599609375,-130.1192169189
,
13509.2265625,-130.1401824951
,
13556.015625,-130.1223144531
,
13602.9658203125,-130.0760955811
,
13650.0791015625,-130.0189819336
,
13697.35546875,-129.9660491943
,
13744.7958984375,-129.9230804443
,
13792.400390625,-129.8870697021
,
13840.154296875,-129.8539886475
,
13888.0888671875,-129.8266296387
,
13936.1904296875,-129.814743042
,
13984.45703125,-129.8267059326
,
14032.8916015625,-129.8572845459
,
14081.494140625,-129.8951721191
,
14130.2646484375,-129.9309234619
,
14179.2041015625,-129.9620513916
,
14228.2978515625,-129.9914398193
,
14277.5771484375,-130.0230255127
,
14327.0263671875,-130.0594177246
,
14376.6474609375,-130.1018218994
,
14426.4404296875,-130.1499481201
,
14476.4052734375,-130.2021942139
,
14526.5439453125,-130.2570648193
,
14576.8564453125,-130.3152923584
,
14627.326171875,-130.3794403076
,
14677.9873046875,-130.4501190186
,
14728.82421875,-130.5507049561
,
14779.8369140625,-130.6030426025
,
14831.025390625,-130.6268768311
,
14882.392578125,-130.6201629639
,
14933.9365234375,-130.5885772705
,
14985.66015625,-130.5399475098
,
15037.5458984375,-130.4809112549
,
15089.626953125,-130.4192047119
,
15141.8896484375,-130.3677215576
,
15194.3330078125,-130.3431549072
,
15246.9580078125,-130.3577423096
,
15299.7646484375,-130.4101867676
,
15352.7548828125,-130.4841766357
,
15405.9287109375,-130.5566253662
,
15459.26953125,-130.609161377
,
15512.8115234375,-130.6338806152
,
15566.5390625,-130.6309814453
,
15620.453125,-130.6052703857
,
15674.5546875,-130.5671081543
,
15728.8427734375,-130.5339660645
,
15783.318359375,-130.5251922607
,
15837.9833984375,-130.5507659912
,
15892.8369140625,-130.6314544678
,
15947.8642578125,-130.7013702393
,
16003.0986328125,-130.7217254639
,
16058.5244140625,-130.7335357666
,
16114.142578125,-130.7547454834
,
16169.953125,-130.7949523926
,
16225.95703125,-130.8489379883
,
16282.1552734375,-130.8991699219
,
16338.5478515625,-130.924041748
,
16395.1171875,-130.9083557129
,
16451.900390625,-130.8107910156
,
16508.880859375,-130.687286377
,
16566.05859375,-130.6240081787
,
16623.435546875,-130.5888061523
,
16681.009765625,-130.5770874023
,
16738.783203125,-130.5786743164
,
16796.7578125,-130.5890045166
,
16854.9140625,-130.6146087646
,
16913.2890625,-130.7096405029
,
16971.869140625,-130.8567504883
,
17030.650390625,-130.9542388916
,
17089.634765625,-131.0159454346
,
17148.82421875,-131.0263214111
,
17208.216796875,-130.9892120361
,
17267.818359375,-130.885635376
,
17327.60546875,-130.7888641357
,
17387.619140625,-130.7562561035
,
17447.83984375,-130.7555847168
,
17508.26953125,-130.7798309326
,
17568.908203125,-130.828918457
,
17629.7578125,-130.864944458
,
17690.81640625,-130.8835601807
,
17752.087890625,-130.9103240967
,
17813.552734375,-130.9503326416
,
17875.25,-131.0204772949
,
17937.158203125,-131.0723571777
,
17999.283203125,-131.0849151611
,
18061.623046875,-131.0846862793
,
18124.1796875,-131.0779876709
,
18186.951171875,-131.0670471191
,
18249.94140625,-131.0671691895
,
18313.12890625,-131.0799560547
,
18376.5546875,-131.0953826904
,
18440.201171875,-131.0825195313
,
18504.068359375,-131.0082244873
,
18568.15625,-130.9337768555
,
18632.466796875,-130.8723907471
,
18697,-130.8572998047
,
18761.755859375,-130.9241638184
,
18826.71484375,-130.998626709
,
18891.919921875,-131.0996246338
,
18957.3515625,-131.1755371094
,
19023.009765625,-131.2198944092
,
19088.89453125,-131.2706604004
,
19155.0078125,-131.3605041504
,
19221.3515625,-131.4448394775
,
19287.923828125,-131.4763946533
,
19354.705078125,-131.4541015625
,
19421.73828125,-131.3669281006
,
19489.005859375,-131.2954101563
,
19556.50390625,-131.2344970703
,
19624.23828125,-131.2340240479
,
19692.205078125,-131.2533721924
,
19760.408203125,-131.259185791
,
19828.84765625,-131.222869873
,
19897.501953125,-131.1764831543
,
19966.416015625,-131.1116638184
,
20035.568359375,-131.0927429199
,
20104.9609375,-131.1281585693
,
20174.59375,-131.2342071533
,
20244.466796875,-131.3422393799
,
20314.583984375,-131.3862457275
,
20384.94140625,-131.3737487793
,
20455.544921875,-131.3485870361
,
20526.369140625,-131.3257293701
,
20597.4609375,-131.3273925781
,
20668.798828125,-131.3216705322
,
20740.384765625,-131.2631072998
,
20812.21875,-131.1909484863
,
20884.30078125,-131.1235198975
,
20956.6328125,-131.1800842285
,
21029.21484375,-131.3876647949
,
21102.025390625,-131.6020202637
,
21175.111328125,-131.6698455811
,
21248.44921875,-131.6182250977
,
21322.04296875,-131.5626068115
,
21395.890625,-131.5359039307
,
21469.994140625,-131.5715942383
,
21544.35546875,-131.637008667
,
21618.97265625,-131.7041473389
,
21693.82421875,-131.7741546631
,
21768.9609375,-131.8316650391
,
21844.357421875,-131.8474884033
,
21920.013671875,-131.8353881836
,
21995.931640625,-131.813659668
,
22072.115234375,-131.7919769287
,
22148.560546875,-131.7705993652
,
22225.271484375,-131.7552185059
,
22302.22265625,-131.7433624268
,
22379.46484375,-131.7141265869
,
22456.974609375,-131.6506347656
,
22534.75390625,-131.5845031738
,
22612.802734375,-131.5724945068
,
22691.12109375,-131.6302032471
,
22769.7109375,-131.7453765869
,
22848.572265625,-131.8508758545
,
22927.681640625,-131.8903198242
,
23007.08984375,-131.8796539307
,
23086.775390625,-131.8781585693
,
23166.734375,-131.9057006836
,
23246.970703125,-131.9394683838
,
23327.486328125,-131.966003418
,
23408.279296875,-131.986328125
,
23489.353515625,-131.9796600342
,
23570.681640625,-131.941619873
,
23652.318359375,-131.8869934082
,
23734.236328125,-131.8412475586
,
23816.439453125,-131.8450622559
,
23898.92578125,-131.9078674316
,
23981.69921875,-131.9972686768
,
24064.7578125,-132.0709991455
,
24148.10546875,-132.0943603516
,
24231.71484375,-132.0485229492
,
24315.640625,-131.9813842773
,
24399.857421875,-131.9459533691
,
24484.365234375,-132.0011138916
,
24569.1640625,-132.0961608887
,
24654.259765625,-132.1656951904
,
24739.6484375,-132.180847168
,
24825.33203125,-132.1806335449
,
24911.287109375,-132.2152099609
,
24997.56640625,-132.2524719238
,
25084.14453125,-132.2267303467
,
25171.021484375,-132.1986694336
,
25258.19921875,-132.1976165771
,
25345.681640625,-132.2168273926
,
25433.46484375,-132.2101135254
,
25521.552734375,-132.1700439453
,
25609.9453125,-132.1427612305
,
25698.615234375,-132.2011260986
,
25787.62109375,-132.2611083984
,
25876.935546875,-132.2729034424
,
25966.55859375,-132.2444458008
,
26056.494140625,-132.2621612549
,
26146.73828125,-132.3132781982
,
26237.296875,-132.3396759033
,
26328.16796875,-132.3049621582
,
26419.326171875,-132.2732696533
,
26510.828125,-132.2965393066
,
26602.646484375,-132.3037719727
,
26694.783203125,-132.2824554443
,
26787.240234375,-132.3090057373
,
26880.015625,-132.4419250488
,
26973.11328125,-132.4413604736
,
27066.53515625,-132.1245117188
,
27160.248046875,-131.8717651367
,
27254.31640625,-131.8566131592
,
27348.7109375,-132.1393127441
,
27443.431640625,-132.4495849609
,
27538.48046875,-132.5661468506
,
27633.859375,-132.5618438721
,
27729.568359375,-132.5066070557
,
27825.607421875,-132.4080352783
,
27921.94921875,-132.3674163818
,
28018.65625,-132.4275512695
,
28115.697265625,-132.5530700684
,
28213.07421875,-132.5819091797
,
28310.7890625,-132.5782623291
,
28408.841796875,-132.623916626
,
28507.234375,-132.6391906738
,
28605.96875,-132.5864715576
,
28705.013671875,-132.5212860107
,
28804.431640625,-132.4823303223
,
28904.193359375,-132.4693756104
,
29004.302734375,-132.4963684082
,
29104.7578125,-132.5354919434
,
29205.560546875,-132.5408477783
,
29306.712890625,-132.5632476807
,
29408.21484375,-132.6236724854
,
29510.037109375,-132.6429443359
,
29612.244140625,-132.599029541
,
29714.8046875,-132.5733337402
,
29817.720703125,-132.5923461914
,
29920.9921875,-132.6356201172
,
30024.623046875,-132.7482452393
,
30128.611328125,-132.7750244141
,
30232.9609375,-132.8006286621
,
30337.63671875,-132.8251342773
,
30442.7109375,-132.8427581787
,
30548.146484375,-132.8568725586
,
30653.94921875,-132.8642425537
,
30760.1171875,-132.8673400879
,
30866.654296875,-132.8688201904
,
30973.55859375,-132.8735046387
,
31080.833984375,-132.8869781494
,
31188.447265625,-132.9089355469
,
31296.466796875,-132.9554443359
,
31404.861328125,-133.0113983154
,
31513.630859375,-133.0806884766
,
31622.77734375,-133.1497344971
,
31732.30078125,-133.2117919922
,
31842.203125,-133.253616333
,
31952.48828125,-133.2649230957
,
32063.154296875,-133.2574157715
,
32174.16796875,-133.2198181152
,
32285.6015625,-133.1739501953
,
32397.421875,-133.1254882813
,
32509.62890625,-133.0890045166
,
32622.224609375,-133.0697937012
,
32735.208984375,-133.0637969971
,
32848.5859375,-133.0778808594
,
32962.35546875,-133.0953979492
,
33076.484375,-133.1138763428
,
33191.04296875,-133.1253814697
,
33305.99609375,-133.1327514648
,
33421.3515625,-133.1390838623
,
33537.10546875,-133.1502380371
,
33653.2578125,-133.1706542969
,
33769.81640625,-133.196472168
,
33886.77734375,-133.227432251
,
34004.10546875,-133.2562561035
,
34121.875,-133.2833862305
,
34240.0546875,-133.3084716797
,
34358.64453125,-133.3380737305
,
34477.64453125,-133.3729705811
,
34597.0546875,-133.4130706787
,
34716.87890625,-133.4571990967
,
34837.12109375,-133.4972381592
,
34957.73828125,-133.5319061279
,
35078.8125,-133.557220459
,
35200.30859375,-133.5693664551
,
35322.22265625,-133.5708312988
,
35444.55859375,-133.5609741211
,
35567.3203125,-133.5331115723
,
35690.50390625,-133.4976501465
,
35814.1171875,-133.461730957
,
35938.1171875,-133.4313964844
,
36062.58984375,-133.4247894287
,
36187.4921875,-133.435043335
,
36312.82421875,-133.4594421387
,
36438.58984375,-133.4948272705
,
36564.796875,-133.5306243896
,
36691.4375,-133.5625915527
,
36818.515625,-133.589263916
,
36945.9921875,-133.6081390381
,
37073.953125,-133.6128692627
,
37202.359375,-133.6024017334
,
37331.20703125,-133.5759124756
,
37460.5,-133.5320587158
,
37590.24609375,-133.4806213379
,
37720.4375,-133.4365844727
,
37851.078125,-133.4056854248
,
37982.1328125,-133.3929595947
,
38113.68359375,-133.4057617188
,
38245.6875,-133.4328308105
,
38378.1484375,-133.4685821533
,
38511.0703125,-133.5079956055
,
38644.453125,-133.5439605713
,
38778.296875,-133.5657196045
,
38912.6015625,-133.57472229
,
39047.33203125,-133.5754089355
,
39182.5703125,-133.5745391846
,
39318.27734375,-133.5853881836
,
39454.453125,-133.6180725098
,
39591.1015625,-133.6659088135
,
39728.2265625,-133.7217559814
,
39865.8203125,-133.7774505615
,
40003.89453125,-133.8242492676
,
40142.4453125,-133.8595123291
,
40281.43359375,-133.8903961182
,
40420.9453125,-133.9196929932
,
40560.94140625,-133.9472808838
,
40701.42578125,-133.9696502686
,
40842.390625,-133.9763641357
,
40983.84765625,-133.9609375
,
41125.79296875,-133.9267578125
,
41268.23046875,-133.8793487549
,
41411.1171875,-133.8267364502
,
41554.5390625,-133.7787628174
,
41698.46484375,-133.7487792969
,
41842.8828125,-133.7514801025
,
41987.8046875,-133.7849121094
,
42133.2265625,-133.8399353027
,
42279.15234375,-133.9007873535
,
42425.5859375,-133.9501190186
,
42572.4765625,-133.9751586914
,
42719.92578125,-133.9735870361
,
42867.8828125,-133.9577484131
,
43016.35546875,-133.9440155029
,
43165.33984375,-133.9393768311
,
43314.84375,-133.9450378418
,
43464.859375,-133.9570465088
,
43615.3984375,-133.9674987793
,
43766.41015625,-133.9669189453
,
43917.99609375,-133.947769165
,
44070.1015625,-133.9086151123
,
44222.73828125,-133.8611602783
,
44375.90234375,-133.8194274902
,
44529.59375,-133.7938842773
,
44683.8203125,-133.7905273438
,
44838.58203125,-133.8109893799
,
44993.828125,-133.8526916504
,
45149.66015625,-133.9083557129
,
45306.03515625,-133.9653320313
,
45462.94921875,-134.0079498291
,
45620.41015625,-134.0246124268
,
45778.4140625,-134.0164642334
,
45936.96484375,-133.9994812012
,
46096.06640625,-133.9945373535
,
46255.66796875,-134.0115661621
,
46415.87109375,-134.0487060547
,
46576.62890625,-134.0956573486
,
46737.9453125,-134.1396484375
,
46899.8203125,-134.1717376709
,
47062.2578125,-134.1904144287
,
47225.25390625,-134.2010955811
,
47388.81640625,-134.2119445801
,
47552.89453125,-134.2286376953
,
47717.58984375,-134.2503356934
,
47882.859375,-134.2694854736
,
48048.69921875,-134.2774353027
,
48215.11328125,-134.2734375
,
48382.10546875,-134.2687835693
,
48549.671875,-134.2799530029
,
48717.82421875,-134.3157196045
,
48886.5,-134.3697662354
,
49055.81640625,-134.4085845947
,
49225.71875,-134.4537963867
,
49396.2109375,-134.4692382813
,
49567.29296875,-134.4513702393
,
49738.96484375,-134.4100952148
,
49911.234375,-134.3653106689
,
50084.1015625,-134.3390045166
,
50257.56640625,-134.3455352783
,
50431.57421875,-134.3840637207
,
50606.2421875,-134.4583282471
,
50781.515625,-134.4934692383
,
50957.39453125,-134.4796600342
,
51133.8828125,-134.4535675049
,
51310.98046875,-134.4328613281
,
51488.6953125,-134.4293212891
,
51667.0234375,-134.447479248
,
51845.9140625,-134.4844970703
,
52025.48046875,-134.5304718018
,
52205.66796875,-134.5746002197
,
52386.48046875,-134.6145782471
,
52567.91796875,-134.6569213867
,
52749.984375,-134.7043914795
,
52932.6796875,-134.7454376221
,
53116.01171875,-134.7624206543
,
53299.91796875,-134.7537841797
,
53484.51953125,-134.7570953369
,
53669.76171875,-134.8393859863
,
53855.64453125,-134.92527771
,
54042.16796875,-134.9714813232
,
54229.33984375,-134.935836792
,
54417.1640625,-134.8224334717
,
54605.6328125,-134.6762237549
,
54794.69921875,-134.5498809814
,
54984.4765625,-134.476852417
,
55174.9140625,-134.4648742676
,
55366.0078125,-134.5395965576
,
55557.765625,-134.6619567871
,
55750.1875,-134.7417602539
,
55943.27734375,-134.7958831787
,
56137.03515625,-134.8129730225
,
56331.3984375,-134.7963104248
,
56526.5,-134.7640075684
,
56722.27734375,-134.7460174561
,
56918.734375,-134.794418335
,
57115.8671875,-134.8561706543
,
57313.6875,-134.901763916
,
57512.19140625,-134.9009552002
,
57711.37890625,-134.8514404297
,
57911.19921875,-134.767074585
,
58111.76953125,-134.76222229
,
58313.0390625,-134.8136138916
,
58515.00390625,-134.8648834229
,
58717.66796875,-134.8803100586
,
58921.03125,-134.80809021
,
59125.1015625,-134.6810150146
,
59329.87890625,-134.6064453125
,
59535.30078125,-134.5733184814
,
59741.5,-134.5960540771
,
59948.41015625,-134.717666626
,
60156.0390625,-134.8437194824
,
60364.38671875,-134.868637085
,
60573.45703125,-134.8363800049
,
60783.25,-134.7337188721
,
60993.76953125,-134.6449584961
,
61204.953125,-134.6217803955
,
61416.93359375,-134.6348266602
,
61629.6484375,-134.722946167
,
61843.09765625,-134.8435211182
,
62057.2890625,-134.9003448486
,
62272.22265625,-134.9110412598
,
62487.8984375,-134.8538513184
,
62704.3203125,-134.7951812744
,
62921.42578125,-134.7954101563
,
63139.3515625,-134.8442840576
,
63358.03125,-134.8777618408
,
63577.46875,-134.859375
,
63797.66796875,-134.8216400146
,
64018.62890625,-134.792175293
,
64240.35546875,-134.8213500977
,
64462.84765625,-134.8659057617
,
64686.109375,-134.9248352051
,
64910.078125,-134.9671783447
,
65134.890625,-134.9951477051
,
65360.48046875,-135.0444488525
,
65586.8515625,-135.0698394775
,
65814.015625,-135.0449676514
,
66041.953125,-134.965057373
,
66270.6875,-134.902633667
,
66500.2109375,-134.8879699707
,
66730.4609375,-134.862701416
,
66961.578125,-134.81640625
,
67193.5,-134.8173675537
,
67426.21875,-134.9114532471
,
67659.75,-135.0124969482
,
67894.0859375,-135.1141204834
,
68129.234375,-135.1212005615
,
68365.1953125,-135.0783843994
,
68601.8984375,-134.9891052246
,
68839.5,-134.8910675049
,
69077.921875,-134.8034210205
,
69317.171875,-134.7539520264
,
69557.2421875,-134.755859375
,
69798.15625,-134.7861328125
,
70039.8984375,-134.8095855713
,
70282.4765625,-134.81590271
,
70525.8203125,-134.8213195801
,
70770.0859375,-134.8262023926
,
71015.1875,-134.8328552246
,
71261.1484375,-134.8425140381
,
71507.9609375,-134.8386535645
,
71755.625,-134.8143768311
,
72004.1484375,-134.7352752686
,
72253.53125,-134.6371154785
,
72503.6953125,-134.5904998779
,
72754.8125,-134.6037597656
,
73006.7890625,-134.6061401367
,
73259.6484375,-134.5590515137
,
73513.3828125,-134.5112609863
,
73767.9921875,-134.4979705811
,
74023.484375,-134.4928588867
,
74279.859375,-134.4661712646
,
74537.0390625,-134.4263458252
,
74795.1953125,-134.3916931152
,
75054.25,-134.3487548828
,
75314.1953125,-134.2874603271
,
75575.0390625,-134.220123291
,
75836.7890625,-134.1440734863
,
76099.4453125,-134.1031036377
,
76363.015625,-134.0905914307
,
76627.4140625,-134.089630127
,
76892.8046875,-134.068862915
,
77159.125,-134.0252380371
,
77426.359375,-133.9983673096
,
77694.5234375,-134.0538787842
,
77963.609375,-134.113494873
,
78233.6328125,-134.0853118896
,
78504.59375,-133.9996643066
,
78776.40625,-133.9139709473
,
79049.2421875,-133.830947876
,
79323.0234375,-133.7612915039
,
79597.7578125,-133.6254272461
,
79873.4453125,-133.4552307129
,
80150.078125,-133.3665771484
,
80427.6796875,-133.4698791504
,
80706.234375,-133.6695709229
,
80985.7578125,-133.9001312256
,
81266.15625,-134.1650085449
,
81547.6171875,-134.2944030762
,
81830.0546875,-134.333190918
,
82113.46875,-134.2547302246
,
82397.8671875,-134.1450805664
,
82683.25,-134.1016998291
,
82969.6171875,-134.1953125
,
83256.9765625,-134.3330383301
,
83545.2421875,-134.4733123779
,
83834.6015625,-134.6094665527
,
84124.953125,-134.6594085693
,
84416.3203125,-134.6987915039
,
84708.6875,-134.7825775146
,
85002.078125,-134.8475189209
,
85296.4765625,-134.819442749
,
85591.8984375,-134.7967376709
,
85888.25,-134.8650665283
,
86185.71875,-134.9837493896
,
86484.21875,-135.056930542
,
86783.75,-135.1208953857
,
87084.3203125,-135.1763305664
,
87385.9375,-135.182510376
,
87688.59375,-135.1899871826
,
87992.296875,-135.1990814209
,
88296.9609375,-135.1955566406
,
88602.7734375,-135.1546478271
,
88909.640625,-135.0514373779
,
89217.578125,-134.9022216797
,
89526.578125,-134.7691802979
,
89836.6484375,-134.5928955078
,
90147.796875,-134.2701416016
,
90460.015625,-133.8454284668
,
90773.21875,-133.2403564453
,
91087.609375,-132.1751556396
,
91403.0859375,-129.892074585
,
91719.65625,-126.8817901611
,
92037.328125,-122.7675933838
,
92356.09375,-118.7085266113
,
92675.9609375,-117.0531158447
,
92996.9453125,-118.0289840698
,
93318.9296875,-121.4740753174
,
93642.1328125,-126.4944076538
,
93966.4609375,-130.6613311768
,
94291.90625,-132.6108093262
,
94618.484375,-133.4789428711
,
94946.1953125,-133.8866729736
,
95275.03125,-134.1816711426
,
95605.015625,-134.5238342285
,
95936.03125,-134.8568115234
,
96268.3046875,-135.0859832764
,
96601.7265625,-135.1970825195
,
96936.296875,-135.3184356689
,
97272.03125,-135.490524292
,
97608.9296875,-135.768951416
,
97946.9921875,-136.0200653076
,
98286.2265625,-136.0326843262
,
98626.53125,-135.9700469971
,
98968.1171875,-135.9916534424
,
99310.890625,-136.0964660645
,
99654.8515625,-136.2356262207
,
100000,-136.4179077148
,
100346.34375,-136.5120849609
,
100693.890625,-136.6008148193
,
101042.640625,-136.6712188721
,
101392.59375,-136.7279510498
,
101743.65625,-136.7705688477
,
102096.0390625,-136.7893066406
,
102449.640625,-136.7979125977
,
102804.46875,-136.7996826172
,
103160.53125,-136.7997131348
,
103517.8203125,-136.8099517822
,
103876.3515625,-136.831817627
,
104236.125,-136.8706970215
,
104597.0234375,-136.9352874756
,
104959.2890625,-137.013381958
,
105322.8125,-137.1030731201
,
105687.59375,-137.1997528076
,
106053.640625,-137.2902526855
,
106420.953125,-137.3711395264
,
106789.53125,-137.4370574951
,
107159.390625,-137.4766082764
,
107530.421875,-137.4998321533
,
107902.84375,-137.5083770752
,
108276.5625,-137.5029144287
,
108651.5703125,-137.4924316406
,
109027.8828125,-137.4835968018
,
109405.4921875,-137.4793701172
,
109784.4140625,-137.4867858887
,
110164.6484375,-137.5063171387
,
110546.078125,-137.5339508057
,
110928.9453125,-137.5678405762
,
111313.1484375,-137.6043701172
,
111698.671875,-137.6381988525
,
112085.5390625,-137.6683044434
,
112473.7421875,-137.693939209
,
112863.2890625,-137.7136688232
,
113254.1875,-137.7261810303
,
113646.3125,-137.7320556641
,
114039.921875,-137.7312927246
,
114434.890625,-137.7239837646
,
114831.234375,-137.7121124268
,
115228.9453125,-137.7015686035
,
115628.03125,-137.6947479248
,
116028.5078125,-137.693572998
,
116430.3671875,-137.7001495361
,
116833.4921875,-137.7128448486
,
117238.140625,-137.7276000977
,
117644.1875,-137.7415924072
,
118051.640625,-137.751663208
,
118460.5078125,-137.7523193359
,
118870.7890625,-137.7383728027
,
119282.4921875,-137.7098236084
,
119695.625,-137.6669158936
,
120110.0546875,-137.6113739014
,
120526.046875,-137.5465698242
,
120943.484375,-137.4811401367
,
121362.3671875,-137.4240875244
,
121782.6953125,-137.3809814453
,
122204.484375,-137.3550567627
,
122627.734375,-137.3467102051
,
123052.453125,-137.3527374268
,
123478.5,-137.3638763428
,
123906.1640625,-137.3751983643
,
124335.3125,-137.3879241943
,
124765.9375,-137.4058837891
,
125198.0625,-137.4340362549
,
125631.6796875,-137.4763336182
,
126066.796875,-137.536239624
,
126503.421875,-137.608581543
,
126941.5625,-137.690536499
,
127381.078125,-137.777923584
,
127822.2578125,-137.8648376465
,
128264.9609375,-137.943862915
,
128709.203125,-138.0076751709
,
129154.984375,-138.0503234863
,
129602.3046875,-138.0755462646
,
130051.1796875,-138.0907287598
,
130501.6015625,-138.0998687744
,
130953.4453125,-138.1032104492
,
131407,-138.0980987549
,
131862.125,-138.0817108154
,
132318.8125,-138.0543823242
,
132777.09375,-138.0218048096
,
133236.96875,-137.9947357178
,
133698.421875,-137.9840698242
,
134161.484375,-137.9927978516
,
134626,-138.0183563232
,
135092.265625,-138.0538635254
,
135560.15625,-138.0909881592
,
136029.65625,-138.122467041
,
136500.796875,-138.1432495117
,
136973.5625,-138.1502227783
,
137447.953125,-138.1419525146
,
137924,-138.119934082
,
138401.546875,-138.0910491943
,
138880.890625,-138.0680389404
,
139361.90625,-138.0662689209
,
139844.578125,-138.098739624
,
140328.921875,-138.1644287109
,
140814.9375,-138.2534790039
,
141302.640625,-138.3498535156
,
141792.046875,-138.4377288818
,
142282.984375,-138.5066986084
,
142775.765625,-138.5531616211
,
143270.265625,-138.5776977539
,
143766.46875,-138.5824279785
,
144264.40625,-138.5712890625
,
144764.0625,-138.5530548096
,
145265.4375,-138.5421295166
,
145768.5625,-138.5541534424
,
146273.265625,-138.5974884033
,
146779.875,-138.6656799316
,
147288.234375,-138.7648010254
,
147798.359375,-138.7942352295
,
148310.25,-138.7758636475
,
148823.921875,-138.7264404297
,
149339.375,-138.6797180176
,
149856.59375,-138.6660308838
,
150375.453125,-138.696182251
,
150896.265625,-138.7586212158
,
151418.890625,-138.828414917
,
151943.328125,-138.8817443848
,
152469.578125,-138.9057769775
,
152997.640625,-138.8987731934
,
153527.546875,-138.8644714355
,
154059.28125,-138.8093261719
,
154592.6875,-138.7438659668
,
155128.109375,-138.68309021
,
155665.390625,-138.6416015625
,
156204.53125,-138.6273040771
,
156745.546875,-138.638381958
,
157288.421875,-138.6644592285
,
157833.1875,-138.6893768311
,
158379.828125,-138.6953125
,
158928.375,-138.6434783936
,
159478.640625,-138.5537872314
,
160030.984375,-138.5054321289
,
160585.25,-138.4883117676
,
161141.421875,-138.50440979
,
161699.53125,-138.5441894531
,
162259.578125,-138.5931854248
,
162821.546875,-138.6366271973
,
163385.46875,-138.6628112793
,
163951.171875,-138.6673583984
,
164519.015625,-138.6508026123
,
165088.8125,-138.6470184326
,
165660.59375,-138.667098999
,
166234.34375,-138.6980438232
,
166810.09375,-138.7264404297
,
167387.828125,-138.7423706055
,
167967.578125,-138.7457580566
,
168549.140625,-138.7453308105
,
169132.90625,-138.7614898682
,
169718.6875,-138.8005981445
,
170306.5,-138.8293457031
,
170896.34375,-138.8427276611
,
171488.234375,-138.8296508789
,
172082.171875,-138.7902679443
,
172678.171875,-138.7155151367
,
173276.046875,-138.6703948975
,
173876.1875,-138.6731567383
,
174478.390625,-138.6932525635
,
175082.6875,-138.7182769775
,
175689.078125,-138.739944458
,
176297.578125,-138.7273406982
,
176908.171875,-138.6866149902
,
177520.890625,-138.6178436279
,
178135.53125,-138.5211486816
,
178752.484375,-138.315612793
,
179371.59375,-138.032119751
,
179992.84375,-137.7660064697
,
180616.234375,-137.4197540283
,
181241.796875,-136.9630432129
,
181869.515625,-135.8221435547
,
182499.40625,-133.9826049805
,
183131.28125,-132.2204284668
,
183765.546875,-130.3519592285
,
184402.015625,-127.9765319824
,
185040.6875,-126.5780105591
,
185681.5625,-126.3197250366
,
186324.671875,-126.6180801392
,
186969.984375,-128.0877075195
,
187617.546875,-130.5806884766
,
188267.15625,-132.567489624
,
188919.203125,-135.178894043
,
189573.515625,-137.0571289063
,
190230.09375,-137.7172698975
,
190888.953125,-138.1450500488
,
191550.09375,-138.5437774658
,
192213.515625,-138.8154449463
,
192879.234375,-138.9490356445
,
193547.046875,-139.106338501
,
194217.390625,-139.2255554199
,
194890.046875,-139.2799377441
,
195565.046875,-139.3261413574
,
196242.375,-139.3421020508
,
196922.046875,-139.3388061523
,
197604.078125,-139.3234558105
,
198288.484375,-139.3029174805
,
198975.015625,-139.2892913818
,
199664.15625,-139.2793579102
,
200355.6875,-139.2890014648
,
201049.609375,-139.3088226318
,
201745.9375,-139.3349304199
,
202444.671875,-139.3295288086
,
203145.828125,-139.2858428955
,
203849.421875,-139.2478637695
,
204555.4375,-139.2367858887
,
205263.6875,-139.2154998779
,
205974.609375,-139.1740112305
,
206688,-139.1467437744
,
207403.84375,-139.1739196777
,
208122.1875,-139.2306365967
,
208843,-139.3373718262
,
209566.3125,-139.4273071289
,
210292.140625,-139.4627685547
,
211020.25,-139.4609985352
,
211751.109375,-139.4469299316
,
212484.5,-139.4461212158
,
213220.421875,-139.4604187012
,
213958.90625,-139.4940338135
,
214699.9375,-139.5146331787
,
215443.546875,-139.5126800537
,
216189.734375,-139.5425567627
,
216938.25,-139.6636047363
,
217689.609375,-139.8151245117
,
218443.5625,-139.8987731934
,
219200.140625,-139.9149017334
,
219959.328125,-139.907119751
,
220721.140625,-139.8928985596
,
221485.59375,-139.8321228027
,
222252.703125,-139.7298126221
,
223022.21875,-139.6232452393
,
223794.65625,-139.5406799316
,
224569.75,-139.4688568115
,
225347.546875,-139.3829650879
,
226128.015625,-139.2940673828
,
226911.203125,-139.2364501953
,
227697.09375,-139.226776123
,
228485.71875,-139.2332611084
,
229276.8125,-139.2441253662
,
230070.90625,-139.2786712646
,
230867.75,-139.3196563721
,
231667.34375,-139.354385376
,
232469.71875,-139.3750610352
,
233274.859375,-139.3925933838
,
234082.796875,-139.4337158203
,
234893.53125,-139.468460083
,
235706.828125,-139.4976806641
,
236523.1875,-139.5270080566
,
237342.375,-139.5445404053
,
238164.390625,-139.5390625
,
238989.265625,-139.5432434082
,
239816.984375,-139.5740203857
,
240647.59375,-139.5929260254
,
241481.0625,-139.5774383545
,
242317.15625,-139.5951538086
,
243156.40625,-139.6697998047
,
243998.5625,-139.7209320068
,
244843.640625,-139.6390380859
,
245691.65625,-139.5130310059
,
246542.59375,-139.4375305176
,
247396.484375,-139.4390716553
,
248253.328125,-139.474029541
,
249112.859375,-139.4775085449
,
249975.65625,-139.4056854248
,
250841.4375,-139.3431091309
,
251710.21875,-139.3631439209
,
252582,-139.4042510986
,
253456.8125,-139.4161071777
,
254334.640625,-139.4183502197
,
255215.515625,-139.4473266602
,
256099.453125,-139.4939117432
,
256986.15625,-139.542755127
,
257876.21875,-139.6007080078
,
258769.359375,-139.6703796387
,
259665.59375,-139.7338256836
,
260564.9375,-139.7479095459
,
261467.390625,-139.7380828857
,
262372.96875,-139.7050628662
,
263281.6875,-139.6508636475
,
264193.25,-139.6557769775
,
265108.28125,-139.718963623
,
266026.46875,-139.7561187744
,
266947.84375,-139.758026123
,
267872.40625,-139.7020721436
,
268800.15625,-139.5333709717
,
269731.15625,-139.2325592041
,
270665.34375,-138.875213623
,
271602.46875,-138.6259765625
,
272543.15625,-138.3693847656
,
273487.09375,-137.8161315918
,
274434.3125,-136.6369781494
,
275384.8125,-134.5459442139
,
276338.59375,-132.0185546875
,
277295.6875,-130.1128540039
,
278256.0625,-129.5435028076
,
279219.5,-130.0980377197
,
280186.5625,-131.5186920166
,
281156.96875,-134.1716308594
,
282130.75,-136.7458343506
,
283107.90625,-138.4032287598
,
284088.4375,-139.2512359619
,
285072.34375,-139.6836090088
,
286059.6875,-139.9573059082
,
287050.125,-140.1721496582
,
288044.3125,-140.2938232422
,
289041.9375,-140.322265625
,
290043.03125,-140.3437042236
,
291047.5625,-140.4061737061
,
292055.59375,-140.4942016602
,
293067.125,-140.5845031738
,
294082.15625,-140.6435241699
,
295100.375,-140.6095123291
,
296122.4375,-140.5057525635
,
297148.03125,-140.4182891846
,
298177.1875,-140.3809051514
,
299209.90625,-140.3704071045
,
300246.21875,-140.3199615479
,
301286.125,-140.325012207
,
302329.59375,-140.3396453857
,
303376.375,-140.3672027588
,
304427.09375,-140.4029846191
,
305481.46875,-140.4422302246
,
306539.5,-140.4828948975
,
307601.1875,-140.5143890381
,
308666.53125,-140.5350341797
,
309735.59375,-140.5425415039
,
310808.34375,-140.5250396729
,
311884.46875,-140.4977111816
,
312964.6875,-140.4629669189
,
314048.625,-140.4277496338
,
315136.3125,-140.4033660889
,
316227.78125,-140.3907318115
,
317323,-140.3935241699
,
318422.03125,-140.4211120605
,
319524.875,-140.4649353027
,
320631.53125,-140.5249176025
,
321741.6875,-140.6053314209
,
322856.03125,-140.700592041
,
323974.21875,-140.801940918
,
325096.28125,-140.90574646
,
326222.25,-141.0006713867
,
327352.09375,-141.081161499
,
328485.875,-141.1479492188
,
329623.5625,-141.2004852295
,
330764.84375,-141.2357025146
,
331910.40625,-141.2615814209
,
333059.96875,-141.2794647217
,
334213.53125,-141.2903289795
,
335371.0625,-141.2945556641
,
336532.59375,-141.2985229492
,
337698.15625,-141.305480957
,
338867.75,-141.3180999756
,
340041.03125,-141.3416900635
,
341218.75,-141.3743591309
,
342400.5625,-141.4123535156
,
343586.4375,-141.4536132813
,
344776.4375,-141.495880127
,
345970.5625,-141.5384521484
,
347168.8125,-141.5827636719
,
348371.21875,-141.6297302246
,
349577.40625,-141.6798553467
,
350788.125,-141.7328491211
,
352003.0625,-141.7856292725
,
353222.21875,-141.8366546631
,
354445.59375,-141.8855133057
,
355673.1875,-141.9319458008
,
356905.0625,-141.9742889404
,
358141.1875,-142.0031738281
,
359381.1875,-142.00440979
,
360625.90625,-141.9610748291
,
361874.90625,-141.8566436768
,
363128.25,-141.6750030518
,
364385.90625,-141.4084320068
,
365647.9375,-141.1084899902
,
366914.34375,-140.8145294189
,
368185.15625,-140.5672607422
,
369459.9375,-140.4052124023
,
370739.53125,-140.3658599854
,
372023.59375,-140.4812164307
,
373312.0625,-140.7090911865
,
374605.03125,-141.0132751465
,
375902.4375,-141.3469238281
,
377204.375,-141.6611022949
,
378510.78125,-141.915222168
,
379821.34375,-142.0851898193
,
381136.8125,-142.194732666
,
382456.875,-142.275390625
,
383781.5,-142.3426361084
,
385110.71875,-142.4012756348
,
386444.53125,-142.4477081299
,
387782.96875,-142.4752197266
,
389126.03125,-142.4805603027
,
390473.3125,-142.4684143066
,
391825.6875,-142.4537506104
,
393182.78125,-142.4449768066
,
394544.53125,-142.4437408447
,
395911.03125,-142.4461669922
,
397282.25,-142.446182251
,
398658.21875,-142.4398651123
,
400038.9375,-142.4284973145
,
401424.46875,-142.4185028076
,
402814.34375,-142.4175109863
,
404209.46875,-142.4286346436
,
405609.4375,-142.4459686279
,
407014.25,-142.4636230469
,
408423.90625,-142.4783782959
,
409838.46875,-142.4892120361
,
411257.9375,-142.4947357178
,
412682.3125,-142.4922790527
,
414111.15625,-142.4803771973
,
415545.40625,-142.4620513916
,
416984.625,-142.445098877
,
418428.84375,-142.4374389648
,
419878.0625,-142.4410247803
,
421332.28125,-142.449432373
,
422791.53125,-142.452041626
,
424255.875,-142.4418487549
,
425724.78125,-142.4217376709
,
427199.25,-142.4051818848
,
428678.84375,-142.4087219238
,
430163.5625,-142.4423980713
,
431653.40625,-142.5037689209
,
433148.40625,-142.5762786865
,
434648.59375,-142.6345214844
,
436154,-142.6560211182
,
437664.125,-142.6340789795
,
439179.9375,-142.58253479
,
440701.03125,-142.5281982422
,
442227.375,-142.4918518066
,
443759,-142.503616333
,
445295.9375,-142.549697876
,
446838.21875,-142.616317749
,
448385.8125,-142.6851654053
,
449938.28125,-142.7378692627
,
451496.625,-142.7613525391
,
453060.34375,-142.7529449463
,
454629.5,-142.721786499
,
456204.09375,-142.6851196289
,
457784.15625,-142.6621856689
,
459369.65625,-142.6684417725
,
460960.65625,-142.7094421387
,
462556.65625,-142.7756500244
,
464158.71875,-142.8423461914
,
465766.3125,-142.8796539307
,
467379.46875,-142.8692932129
,
468998.21875,-142.8155670166
,
470622.5625,-142.7409362793
,
472252.5625,-142.6500396729
,
473888.1875,-142.6174621582
,
475528.9375,-142.6375579834
,
477175.90625,-142.6773223877
,
478828.59375,-142.7203369141
,
480487,-142.7507019043
,
482151.125,-142.7598876953
,
483821.03125,-142.7509613037
,
485496.75,-142.7363128662
,
487178.21875,-142.729095459
,
488865,-142.7346191406
,
490558.1875,-142.7556152344
,
492257.1875,-142.7738037109
,
493962.125,-142.7841644287
,
495672.9375,-142.7984924316
,
497389.65625,-142.8204498291
,
499112.34375,-142.8546600342
,
500841,-142.9088287354
,
502575.65625,-142.9892425537
,
504315.75,-143.138092041
,
506062.40625,-143.2454681396
,
507815.125,-143.2453308105
,
509573.9375,-143.1963043213
,
511338.8125,-143.1342163086
,
513109.8125,-143.0975952148
,
514886.9375,-143.1297912598
,
516670.25,-143.2133483887
,
518459.125,-143.2575073242
,
520254.78125,-143.2738647461
,
522056.65625,-143.2726745605
,
523864.78125,-143.2754974365
,
525679.1875,-143.3135223389
,
527499.8125,-143.3567352295
,
529326.8125,-143.3519897461
,
531160.125,-143.3079071045
,
532999.1875,-143.235534668
,
534845.1875,-143.1252593994
,
536697.625,-143.0583648682
,
538556.4375,-143.0569915771
,
540421.6875,-143.0909423828
,
542293.4375,-143.2018585205
,
544171.625,-143.3407440186
,
546056.3125,-143.418182373
,
547947,-143.4651794434
,
549844.75,-143.4832763672
,
551749.125,-143.4852294922
,
553660.0625,-143.4805908203
,
555577.6875,-143.4638519287
,
557501.875,-143.4266357422
,
559432.75,-143.349609375
,
561370.3125,-143.3041992188
,
563314,-143.3262176514
,
565265,-143.4301300049
,
567222.75,-143.5406951904
,
569187.3125,-143.5698852539
,
571158.6875,-143.5538330078
,
573136.875,-143.4964752197
,
575121.875,-143.4851989746
,
577113.8125,-143.5350341797
,
579112,-143.6446380615
,
581117.6875,-143.6992340088
,
583130.375,-143.6613311768
,
585150,-143.5331420898
,
587176.6875,-143.411895752
,
589210.3125,-143.3647613525
,
591251,-143.3287811279
,
593298.8125,-143.3061065674
,
595353,-143.3083190918
,
597415,-143.370300293
,
599484.125,-143.4782867432
,
601560.375,-143.5417327881
,
603643.875,-143.5535888672
,
605734.5625,-143.4783782959
,
607832.5,-143.3586425781
,
609937.6875,-143.263885498
,
612049.5,-143.2456817627
,
614169.3125,-143.3161468506
,
616296.4375,-143.4588317871
,
618431,-143.5495758057
,
620572.875,-143.5935516357
,
622722.1875,-143.5570068359
,
624879,-143.5308990479
,
627043.25,-143.5796051025
,
629214.25,-143.6970214844
,
631393.5,-143.812713623
,
633580.3125,-143.8681030273
,
635774.6875,-143.9055328369
,
637976.6875,-143.8852081299
,
640186.25,-143.8003234863
,
642403.5625,-143.7008056641
,
644628.5,-143.6140136719
,
646861.125,-143.5448455811
,
649100.75,-143.5225219727
,
651348.875,-143.5520019531
,
653604.8125,-143.6047821045
,
655868.5625,-143.6233062744
,
658140.125,-143.587310791
,
660419.5625,-143.5533599854
,
662706.875,-143.5913848877
,
665002.125,-143.6994018555
,
667304.625,-143.8337402344
,
669615.8125,-143.9282226563
,
671935,-143.9512329102
,
674262.1875,-143.9360198975
,
676597.5,-143.8928375244
,
678940.8125,-143.8421630859
,
681292.3125,-143.8086853027
,
683651.9375,-143.7900238037
,
686019,-143.7700653076
,
688395,-143.7574005127
,
690779.1875,-143.7821807861
,
693171.6875,-143.8456420898
,
695572.4375,-143.8894195557
,
697981.5625,-143.9494171143
,
700398.9375,-144.0443725586
,
702824.75,-144.1453094482
,
705258.1875,-144.1917572021
,
707700.8125,-144.1466369629
,
710151.9375,-144.0425262451
,
712611.5,-143.9870910645
,
715079.5625,-143.9713897705
,
717556.25,-143.9752807617
,
720041.4375,-143.9710388184
,
722535.3125,-143.9515075684
,
725036.9375,-143.9357757568
,
727548.0625,-143.9345550537
,
730067.9375,-143.9299163818
,
732596.5,-143.9235534668
,
735133.8125,-143.9379882813
,
737679.875,-143.9875488281
,
740234.8125,-144.0398864746
,
742798.5625,-144.1157836914
,
745370.4375,-144.2306976318
,
747952,-144.2996368408
,
750542.4375,-144.3192749023
,
753141.9375,-144.3185577393
,
755750.4375,-144.2446289063
,
758367.9375,-144.1324768066
,
760994.5,-144.0444335938
,
763630.1875,-144.0533294678
,
766274.125,-144.1640472412
,
768928.0625,-144.2241668701
,
771591.1875,-144.2128295898
,
774263.5625,-144.1438293457
,
776945.1875,-144.0995635986
,
779636.125,-144.118057251
,
782336.375,-144.1691894531
,
785045.9375,-144.1980438232
,
787764.0625,-144.1563873291
,
790492.4375,-144.1307678223
,
793230.25,-144.1384124756
,
795977.5625,-144.1384887695
,
798734.4375,-144.1322021484
,
801500.8125,-144.2418365479
,
804276.75,-144.4505310059
,
807062.3125,-144.5624694824
,
809857.5625,-144.5421295166
,
812661.5625,-144.3575744629
,
815476.1875,-144.1569824219
,
818300.5625,-144.1242370605
,
821134.6875,-144.2239837646
,
823978.6875,-144.298614502
,
826832.5,-144.3474578857
,
829696.1875,-144.3897094727
,
832569.8125,-144.3862304688
,
835452.4375,-144.3402099609
,
838346,-144.3209991455
,
841249.5625,-144.4061584473
,
844163.1875,-144.537689209
,
847086.9375,-144.5747680664
,
850020.75,-144.5245666504
,
852964.75,-144.4764404297
,
855919,-144.4116973877
,
858882.4375,-144.3158416748
,
861857.1875,-144.2856750488
,
864842.1875,-144.3087158203
,
867837.5,-144.3397521973
,
870843.25,-144.415435791
,
873859.375,-144.4946594238
,
876885.9375,-144.4834136963
,
879923,-144.4401702881
,
882969.5625,-144.4981689453
,
886027.6875,-144.6259918213
,
889096.4375,-144.7097320557
,
892175.75,-144.7116699219
,
895265.75,-144.6203460693
,
898366.5,-144.465057373
,
901477.9375,-144.3379211426
,
904600.1875,-144.3102111816
,
907732.1875,-144.3560180664
,
910876.125,-144.4032897949
,
914030.875,-144.4347686768
,
917196.5625,-144.4333496094
,
920373.25,-144.3975982666
,
923560.9375,-144.3567810059
,
926759.625,-144.3376312256
,
929969.4375,-144.3250274658
,
933189.3125,-144.3006134033
,
936421.375,-144.3073425293
,
939664.625,-144.3972167969
,
942919.0625,-144.5048065186
,
946184.875,-144.5505065918
,
949461.9375,-144.6172180176
,
952750.3125,-144.6913604736
,
956050.125,-144.6889190674
,
959360.3125,-144.5505218506
,
962683,-144.3717956543
,
966017.25,-144.395401001
,
969363,-144.6547851563
,
972720.3125,-144.7693481445
,
976089.3125,-144.7513885498
,
979469.9375,-144.6903686523
,
982862.3125,-144.5748443604
,
986265.3125,-144.5283660889
,
989681.1875,-144.5838775635
,
993108.9375,-144.6887512207
,
996548.5,-144.828125
,
1000000,-145.0943603516
,
1003463.4375,-145.101348877
,
1006938.875,-145.1086730957
,
1010426.375,-145.1201324463
,
1013925.9375,-145.1313934326
,
1017436.5,-145.1412200928
,
1020960.375,-145.1445465088
,
1024496.4375,-145.1406555176
,
1028044.6875,-145.1228027344
,
1031605.3125,-145.0999603271
,
1035178.1875,-145.0679016113
,
1038763.5,-145.0386810303
,
1042361.25,-145.0153656006
,
1045970.25,-145.0079345703
,
1049592.875,-145.0099182129
,
1053228.125,-145.0411376953
,
1056875.875,-145.079788208
,
1060536.375,-145.1340789795
,
1064209.5,-145.1878356934
,
1067895.375,-145.2412109375
,
1071594,-145.2733001709
,
1075304.125,-145.2953796387
,
1079028.5,-145.2964477539
,
1082765.625,-145.2835845947
,
1086515.75,-145.2630615234
,
1090278.875,-145.2324829102
,
1094055,-145.200012207
,
1097844.125,-145.1647186279
,
1101646.5,-145.1306762695
,
1105460.75,-145.1002044678
,
1109289.5,-145.0835266113
,
1113131.5,-145.0888977051
,
1116986.75,-145.1097259521
,
1120855.375,-145.1753540039
,
1124737.375,-145.2534942627
,
1128632.875,-145.3479003906
,
1132541.875,-145.4343414307
,
1136463.125,-145.5058441162
,
1140399.25,-145.5465698242
,
1144348.875,-145.5498962402
,
1148312.375,-145.5365600586
,
1152289.5,-145.5061340332
,
1156280.375,-145.484375
,
1160285.125,-145.4713439941
,
1164303.625,-145.4839172363
,
1168334.875,-145.5131225586
,
1172381.375,-145.5529937744
,
1176441.875,-145.6005096436
,
1180516.375,-145.6408996582
,
1184605.125,-145.6737060547
,
1188707.875,-145.6842651367
,
1192824.875,-145.676864624
,
1196956.25,-145.6562194824
,
1201100.5,-145.6191558838
,
1205260.5,-145.5788421631
,
1209434.875,-145.5397033691
,
1213623.625,-145.5096435547
,
1217827,-145.4970397949
,
1222044.875,-145.4963378906
,
1226277.375,-145.5098419189
,
1230524.5,-145.5287780762
,
1234785,-145.5446472168
,
1239061.625,-145.5554656982
,
1243353.125,-145.5537567139
,
1247659.375,-145.5476531982
,
1251980.625,-145.538269043
,
1256316.75,-145.5278167725
,
1260668,-145.5194396973
,
1265034.25,-145.5131225586
,
1269415.625,-145.5092468262
,
1273810.75,-145.507019043
,
1278222.625,-145.5054321289
,
1282649.625,-145.5057525635
,
1287092,-145.5117797852
,
1291549.875,-145.5290527344
,
1296023,-145.552520752
,
1300511.75,-145.5800933838
,
1305016,-145.6039428711
,
1309534.5,-145.6232452393
,
1314070,-145.644744873
,
1318621.125,-145.6732635498
,
1323188.125,-145.7253112793
,
1327771,-145.7919006348
,
1332369.625,-145.861831665
,
1336984.25,-145.9260559082
,
1341614.875,-145.9610137939
,
1346260,-145.9706878662
,
1350922.625,-145.9660339355
,
1355601.5,-145.9547271729
,
1360296.625,-145.9495849609
,
1365007.875,-145.9535827637
,
1369735.625,-145.9602813721
,
1374479.625,-145.9664459229
,
1379240,-145.9688568115
,
1384015.5,-145.9710388184
,
1388808.875,-145.9786224365
,
1393619,-145.9921264648
,
1398445.75,-146.0110473633
,
1403289.125,-146.032913208
,
1408149.375,-146.0549316406
,
1413026.5,-146.075881958
,
1417920.375,-146.0949554443
,
1422829.75,-146.1122741699
,
1427757.625,-146.1311035156
,
1432702.625,-146.1631469727
,
1437664.75,-146.2098388672
,
1442644,-146.2643280029
,
1447640.625,-146.3150482178
,
1452654.375,-146.3466033936
,
1457685.625,-146.3421936035
,
1462732.625,-146.3183288574
,
1467798.75,-146.2861938477
,
1472882.375,-146.2554321289
,
1477983.625,-146.2342529297
,
1483102.625,-146.2294311523
,
1488239.25,-146.2490997314
,
1493393.625,-146.2836303711
,
1498566,-146.3237609863
,
1503754.5,-146.3625946045
,
1508962.75,-146.3981781006
,
1514189,-146.4344482422
,
1519433.25,-146.4787445068
,
1524695.75,-146.5286254883
,
1529976.5,-146.5726776123
,
1535275.5,-146.6032562256
,
1540592.875,-146.617767334
,
1545926.875,-146.6172180176
,
1551281.125,-146.6039428711
,
1556654,-146.579574585
,
1562045.375,-146.547088623
,
1567455.375,-146.5172271729
,
1572884.25,-146.501159668
,
1578331.875,-146.5045776367
,
1583798.375,-146.5233764648
,
1589283.75,-146.544052124
,
1594786.375,-146.5506896973
,
1600309.875,-146.5360107422
,
1605852.5,-146.509475708
,
1611414.25,-146.4934082031
,
1616995.375,-146.5096435547
,
1622595.75,-146.5566558838
,
1628215.5,-146.6215667725
,
1633854.75,-146.6901550293
,
1639511.75,-146.7512512207
,
1645190.125,-146.7984771729
,
1650888.125,-146.8303833008
,
1656605.875,-146.8497924805
,
1662343.5,-146.8608551025
,
1668101,-146.8640289307
,
1673878.375,-146.8531646729
,
1679675.75,-146.8207550049
,
1685491.375,-146.7704467773
,
1691329,-146.7241668701
,
1697186.875,-146.7117156982
,
1703065,-146.7489318848
,
1708963.5,-146.8243865967
,
1714882.375,-146.9064788818
,
1720821.75,-146.9672698975
,
1726781.75,-146.9983978271
,
1732760.5,-147.0080871582
,
1738761.875,-147.0119171143
,
1744784,-147.0227508545
,
1750826.875,-147.0442199707
,
1756890.875,-147.0704650879
,
1762975.75,-147.0911712646
,
1769081.75,-147.0960693359
,
1775208.875,-147.0713043213
,
1781355.25,-147.0154724121
,
1787524.875,-146.9348602295
,
1793715.875,-146.8507385254
,
1799928.375,-146.7933807373
,
1806162.375,-146.7864074707
,
1812417.875,-146.8316955566
,
1818695.125,-146.9078063965
,
1824994.125,-146.9845275879
,
1831312.875,-147.0417633057
,
1837655.5,-147.0765991211
,
1844020.125,-147.0983428955
,
1850406.875,-147.1204986572
,
1856815.625,-147.1500396729
,
1863246.625,-147.1801605225
,
1869699.875,-147.198928833
,
1876175.5,-147.2062225342
,
1882671.5,-147.2149658203
,
1889192,-147.2489318848
,
1895735.25,-147.293258667
,
1902301,-147.3240356445
,
1908889.5,-147.3554992676
,
1915500.875,-147.3803253174
,
1922135.125,-147.3870697021
,
1928792.375,-147.3748931885
,
1935470.5,-147.3623657227
,
1942173.875,-147.3769226074
,
1948900.5,-147.4315948486
,
1955650.5,-147.5107727051
,
1962423.75,-147.601852417
,
1969220.5,-147.6390228271
,
1976040.875,-147.6502380371
,
1982884.75,-147.6651763916
,
1989750.25,-147.6757507324
,
1996641.625,-147.6648864746
,
2003556.875,-147.6228942871
,
2010496.125,-147.5621490479
,
2017459.375,-147.5149383545
,
2024446.75,-147.5695343018
,
2031458.375,-147.6606292725
,
2038494.25,-147.7480316162
,
2045554.5,-147.787109375
,
2052636.875,-147.7256011963
,
2059746.125,-147.1080169678
,
2066879.875,-145.6990966797
,
2074038.5,-144.501083374
,
2081221.75,-143.6235809326
,
2088430,-143.3383026123
,
2095663.25,-143.7208709717
,
2102921.5,-145.2297363281
,
2110202.5,-146.9075012207
,
2117511,-147.4919433594
,
2124845,-147.715713501
,
2132204.25,-147.7802581787
,
2139589,-147.803527832
,
2146999.5,-147.8234710693
,
2154435.5,-147.8476867676
,
2161897.25,-147.8878479004
,
2169382.5,-147.9770965576
,
2176896,-148.048614502
,
2184435.75,-148.0494537354
,
2192001.25,-148.0166625977
,
2199593.25,-147.957901001
,
2207211.5,-147.9439086914
,
2214856,-147.9765014648
,
2222527,-148.0243835449
,
2230222.25,-148.0709533691
,
2237946.5,-148.0719604492
,
2245697.5,-148.0588226318
,
2253475.5,-148.0516662598
,
2261280.25,-148.0530090332
,
2269112,-148.0613861084
,
2276971,-148.0819854736
,
2284857.25,-148.1201477051
,
2292768.25,-148.2041931152
,
2300709,-148.3187866211
,
2308677.5,-148.4147033691
,
2316673.5,-148.5352020264
,
2324697.25,-148.5967407227
,
2332748.75,-148.6060180664
,
2340828,-148.6059875488
,
2348935.25,-148.6118621826
,
2357068.25,-148.6235961914
,
2365231.75,-148.6386871338
,
2373423.75,-148.6450653076
,
2381644,-148.6361083984
,
2389892.75,-148.526260376
,
2398170,-148.2669067383
,
2406475.75,-148.0611724854
,
2414810.5,-147.9749755859
,
2423171.5,-148.1878662109
,
2431564,-148.5258026123
,
2439985.75,-148.7272949219
,
2448436.5,-148.7433624268
,
2456916.5,-148.7051086426
,
2465426,-148.7101745605
,
2473964.75,-148.7964630127
,
2482533.25,-148.8776092529
,
2491128.75,-148.8849334717
,
2499756.5,-148.8044586182
,
2508414.25,-148.7004852295
,
2517102.25,-148.7258453369
,
2525820,-148.8666229248
,
2534568,-148.9556121826
,
2543346.5,-148.9718780518
,
2552155.25,-148.9067382813
,
2560994.5,-148.8524627686
,
2569861.5,-148.86378479
,
2578762.25,-148.9503631592
,
2587693.5,-149.0127716064
,
2596656,-148.9325408936
,
2605649.25,-148.7924499512
,
2614673.75,-148.7542724609
,
2623729.75,-148.8312225342
,
2632816.75,-148.9625549316
,
2641932.5,-149.0922851563
,
2651082.75,-149.1912231445
,
2660264.75,-149.2403411865
,
2669478.5,-149.2145690918
,
2678724,-149.1368255615
,
2688001.75,-149.0670776367
,
2697311.5,-149.0694122314
,
2706653.5,-149.132019043
,
2716024.75,-149.1891174316
,
2725431.75,-149.2627410889
,
2734871,-149.3661804199
,
2744343.25,-149.4197387695
,
2753848,-149.3981628418
,
2763386,-149.3815765381
,
2772956.75,-149.4461975098
,
2782560.75,-149.4853668213
,
2792195,-149.4398193359
,
2801865.5,-149.3613433838
,
2811569.75,-149.3304290771
,
2821307.5,-149.3968811035
,
2831079,-149.4845428467
,
2840884.25,-149.5243682861
,
2850723.5,-149.5012512207
,
2860597,-149.466796875
,
2870501.25,-149.47706604
,
2880443.25,-149.5002746582
,
2890419.5,-149.4921569824
,
2900430.25,-149.4625091553
,
2910475.75,-149.495223999
,
2920556,-149.539352417
,
2930671.25,-149.5402526855
,
2940821.5,-149.5730438232
,
2951003.75,-149.6591491699
,
2961224.25,-149.5881195068
,
2971480.5,-149.5299682617
,
2981772,-149.6336975098
,
2992099.25,-149.8085479736
,
3002462.25,-149.7321472168
,
3012861,-149.7480621338
,
3023296,-149.7601013184
,
3033763.75,-149.7699432373
,
3044271,-149.7796478271
,
3054814.75,-149.7911529541
,
3065395,-149.8055725098
,
3076011.75,-149.8227081299
,
3086665.5,-149.8402404785
,
3097356,-149.8542938232
,
3108083.5,-149.8608856201
,
3118844.75,-149.8554534912
,
3129646.75,-149.8333282471
,
3140486.25,-149.7909393311
,
3151363,-149.7275390625
,
3162277.75,-149.6474151611
,
3173230,-149.5623474121
,
3184220.5,-149.4922637939
,
3195248.75,-149.4527130127
,
3206315.5,-149.4522399902
,
3217416.75,-149.4901733398
,
3228560.25,-149.5569915771
,
3239742.25,-149.6374206543
,
3250962.75,-149.7154693604
,
3262222.5,-149.7791595459
,
3273521,-149.822479248
,
3284858.75,-149.8439025879
,
3296235.5,-149.8427124023
,
3307648.25,-149.8168182373
,
3319104.25,-149.7695007324
,
3330599.75,-149.7133178711
,
3342135.25,-149.6685333252
,
3353710.5,-149.6578521729
,
3365326,-149.6981048584
,
3376981.5,-149.7938995361
,
3388677.5,-149.9356384277
,
3400410.5,-150.1028594971
,
3412187.5,-150.2715911865
,
3424005.5,-150.4220428467
,
3435864.5,-150.5435333252
,
3447764.25,-150.6342926025
,
3459705.5,-150.6979980469
,
3471688,-150.7403717041
,
3483712,-150.7675323486
,
3495774,-150.7855072021
,
3507881.5,-150.7993011475
,
3520030.75,-150.8113861084
,
3532222.25,-150.8184967041
,
3544456,-150.8251800537
,
3556732,-150.8239440918
,
3569050.5,-150.8143157959
,
3581411.75,-150.8008575439
,
3593812,-150.7924957275
,
3606259,-150.7990875244
,
3618749,-150.8272094727
,
3631282.5,-150.8768615723
,
3643859.25,-150.9740753174
,
3656479.5,-151.0641937256
,
3669143.5,-151.1033935547
,
3681851.5,-151.1245422363
,
3694599.25,-151.1335144043
,
3707395.5,-151.1390991211
,
3720235.75,-151.1490631104
,
3733120.75,-151.1672515869
,
3746050.25,-151.1927947998
,
3759024.5,-151.2208404541
,
3772043.75,-151.2445831299
,
3785108,-151.2579498291
,
3798213.25,-151.2579803467
,
3811368.25,-151.2461242676
,
3824568.75,-151.2277984619
,
3837815,-151.210357666
,
3851107,-151.201965332
,
3864445.25,-151.2191314697
,
3877829.5,-151.2469329834
,
3891260.25,-151.2835388184
,
3904733.25,-151.3253479004
,
3918257,-151.3683776855
,
3931827.75,-151.4083251953
,
3945445.5,-151.4406738281
,
3959110.25,-151.4617919922
,
3972822.5,-151.4692993164
,
3986582.25,-151.459564209
,
4000389.5,-151.4495544434
,
4014244.75,-151.4420318604
,
4028143.5,-151.4385070801
,
4042094.75,-151.4382781982
,
4056094.25,-151.4395446777
,
4070142.5,-151.4409179688
,
4084239.25,-151.4406433105
,
4098384.75,-151.4389648438
,
4112579.25,-151.4346008301
,
4126823,-151.4253387451
,
4141111.5,-151.4103240967
,
4155454,-151.3855133057
,
4169846.25,-151.3787994385
,
4184288.5,-151.4000244141
,
4198780.5,-151.443572998
,
4213323,-151.5032653809
,
4227915.5,-151.5673828125
,
4242558.5,-151.6396331787
,
4257248,-151.6629486084
,
4271992.5,-151.6373291016
,
4286788.5,-151.5808563232
,
4301635.5,-151.4978637695
,
4316534,-151.3365631104
,
4331484,-151.1553039551
,
4346486,-151.0287017822
,
4361540,-150.905456543
,
4376641,-150.755645752
,
4391799.5,-150.6795043945
,
4407010,-150.7001342773
,
4422273.5,-150.7812042236
,
4437590,-151.0020751953
,
4452959.5,-151.2792053223
,
4468382,-151.4634094238
,
4483858,-151.6258850098
,
4499383,-151.8111419678
,
4514966,-151.9447174072
,
4530603.5,-152.0072631836
,
4546295,-152.0729370117
,
4562041,-152.1177368164
,
4577841.5,-152.1407470703
,
4593696.5,-152.1658477783
,
4609606.5,-152.2167205811
,
4625566.5,-152.274597168
,
4641587,-152.3025970459
,
4657663,-152.299407959
,
4673794.5,-152.2498626709
,
4689982,-152.2029876709
,
4706225.5,-152.1555328369
,
4722525.5,-152.15234375
,
4738881.5,-152.179397583
,
4755289.5,-152.2426147461
,
4771759,-152.3083343506
,
4788286,-152.344909668
,
4804870,-152.3871002197
,
4821511.5,-152.4239807129
,
4838210.5,-152.4674835205
,
4854967.5,-152.5212402344
,
4871782.5,-152.5609893799
,
4888650,-152.6127166748
,
4905581.5,-152.6437683105
,
4922572,-152.6459503174
,
4939621,-152.6286315918
,
4956729.5,-152.6093139648
,
4973896.5,-152.619354248
,
4991123.5,-152.6679840088
,
5008410,-152.7234344482
,
5025756.5,-152.8173065186
,
5043157.5,-152.8954772949
,
5060624,-152.922164917
,
5078151.5,-152.8979187012
,
5095739.5,-152.822555542
,
5113388,-152.7317962646
,
5131098,-152.6628417969
,
5148869.5,-152.6369934082
,
5166702.5,-152.6509857178
,
5184591.5,-152.6945343018
,
5202548,-152.7127380371
,
5220566.5,-152.5887756348
,
5238648,-152.2796478271
,
5256791.5,-151.7993621826
,
5274998.5,-151.3705596924
,
5293268,-151.2301483154
,
5311601,-151.4052124023
,
5329991.5,-151.8765411377
,
5348452,-152.413269043
,
5366976,-152.7953796387
,
5385564.5,-153.0044708252
,
5404217,-153.0757751465
,
5422934,-153.1181793213
,
5441716.5,-153.1396636963
,
5460563.5,-153.1524353027
,
5479470,-153.1621246338
,
5498447.5,-153.1833343506
,
5517491.5,-153.2222290039
,
5536601,-153.2731170654
,
5555776.5,-153.3143463135
,
5575019,-153.3243865967
,
5594327.5,-153.3014221191
,
5613703.5,-153.278213501
,
5633140,-153.2750244141
,
5652650,-153.2971191406
,
5672228,-153.3471069336
,
5691873.5,-153.4259796143
,
5711587,-153.4745941162
,
5731368.5,-153.5018157959
,
5751219,-153.5162200928
,
5771138,-153.5210571289
,
5791120,-153.5077514648
,
5811177,-153.4756317139
,
5831304,-153.4317932129
,
5851500,-153.4022674561
,
5871766.5,-153.4253082275
,
5892103,-153.4845581055
,
5912510.5,-153.5528106689
,
5932988,-153.5687561035
,
5953530,-153.5657196045
,
5974150,-153.5876922607
,
5994841,-153.6293792725
,
6015604,-153.661529541
,
6036438.5,-153.6449890137
,
6057345.5,-153.5789337158
,
6078325,-153.5493621826
,
6099377,-153.5819549561
,
6120495,-153.6911773682
,
6141693,-153.7725372314
,
6162964.5,-153.7869110107
,
6184310,-153.6427307129
,
6205729,-153.2426757813
,
6227222,-152.7082366943
,
6248790,-152.4241790771
,
6270432,-152.4347991943
,
6292142.5,-152.836730957
,
6313935,-153.3895111084
,
6335803,-153.653213501
,
6357747,-153.6653289795
,
6379767,-153.4703674316
,
6401863,-153.2872009277
,
6424035.5,-153.3256072998
,
6446284.5,-153.4894104004
,
6468611,-153.6850585938
,
6491007.5,-153.8572845459
,
6513489,-153.8677368164
,
6536048,-153.78074646
,
6558685.5,-153.7557525635
,
6581401,-153.8879241943
,
6604195.5,-154.0419311523
,
6627069,-154.1521606445
,
6650021.5,-154.181930542
,
6673046,-154.1160736084
,
6696158,-154.0356140137
,
6719350,-154.0064544678
,
6742622,-154.0645141602
,
6765974.5,-154.1800384521
,
6789408.5,-154.2863311768
,
6812923,-154.3539581299
,
6836519.5,-154.3947143555
,
6860190,-154.4127349854
,
6883950,-154.4175109863
,
6907792,-154.4151153564
,
6931717,-154.4108276367
,
6955724.5,-154.3935089111
,
6979815.5,-154.3541259766
,
7003989.5,-154.3039703369
,
7028247.5,-154.2649078369
,
7052582,-154.2610168457
,
7077008,-154.2989959717
,
7101519,-154.3611755371
,
7126115,-154.4294433594
,
7150796,-154.4722900391
,
7175562.5,-154.4054260254
,
7200414.5,-154.1983032227
,
7225353,-154.0196075439
,
7250369.5,-154.0701904297
,
7275481,-154.3883514404
,
7300679,-154.5970458984
,
7325965,-154.5043945313
,
7351338,-154.2820129395
,
7376799,-154.1388702393
,
7402348,-154.1917572021
,
7427986,-154.3578948975
,
7453704,-154.4912719727
,
7479519.5,-154.5531616211
,
7505424.5,-154.5900421143
,
7531419.5,-154.6721038818
,
7557504,-154.798828125
,
7583679,-154.880859375
,
7609945,-154.9062042236
,
7636301.5,-154.9030456543
,
7662741,-154.9160308838
,
7689280.5,-154.9375457764
,
7715912,-154.8854064941
,
7742636,-154.7421722412
,
7769452,-154.6433563232
,
7796361.5,-154.6061248779
,
7823363.5,-154.6136322021
,
7850459.5,-154.6755065918
,
7877640.5,-154.7655944824
,
7904924.5,-154.8110809326
,
7932302.5,-154.8385162354
,
7959776,-154.8808135986
,
7987344,-154.9095611572
,
8015008,-154.9137878418
,
8042767.5,-154.9198303223
,
8070623.5,-154.9408416748
,
8098575.5,-154.9755554199
,
8126615.5,-155.0363464355
,
8154762,-155.134979248
,
8183005.5,-155.1811676025
,
8211347,-155.1645507813
,
8239786.5,-155.1601104736
,
8268325,-155.1114196777
,
8296961.5,-154.9262084961
,
8325698,-154.6245574951
,
8354524.5,-154.55519104
,
8383460,-154.7605895996
,
8412496,-155.0573120117
,
8441632,-155.1423797607
,
8470869,-154.9915771484
,
8500208,-154.8527679443
,
8529648,-154.8627929688
,
8559190,-154.9296875
,
8588825,-154.9949951172
,
8618572,-155.1058807373
,
8648422,-155.2047576904
,
8678375,-155.2320098877
,
8708432,-155.1914825439
,
8738593,-155.05859375
,
8768859,-154.9180755615
,
8799230,-154.8735046387
,
8829696,-154.886505127
,
8860277,-154.9600219727
,
8890964,-155.1259460449
,
8921758,-155.2624511719
,
8952658,-155.2749786377
,
8983665,-155.2652282715
,
9014779,-155.3056793213
,
9046002,-155.3472747803
,
9077322,-155.3453369141
,
9108761,-155.2971038818
,
9140309,-155.2801208496
,
9171966,-155.3586883545
,
9203732,-155.4934844971
,
9235609,-155.5710601807
,
9267596,-155.5011291504
,
9299694,-155.2969512939
,
9331893,-155.2047119141
,
9364214,-155.2854766846
,
9396646,-155.2286376953
,
9429191,-154.8426208496
,
9461849,-154.5714416504
,
9494619,-154.8934326172
,
9527503,-155.3432006836
,
9560501,-155.4972839355
,
9593603,-155.5295410156
,
9626830,-155.5664520264
,
9660172,-155.6011199951
,
9693630,-155.6505279541
,
9727203,-155.6912231445
,
9760893,-155.6653442383
,
9794699,-155.5394744873
,
9828623,-155.3416137695
,
9862653,-155.3318939209
,
9896812,-155.5132904053
,
9931089,-155.6615142822
,
9965485,-155.7292480469
,
10000000,-155.6946868896

